DeepObfuscation: Securing the Structure of Convolutional Neural Networks via Knowledge Distillation

This paper investigates the piracy problem of deep learning models. Designing and training a well-performing model is generally expensive. However, when releasing them, attackers may reverse engineer the models and pirate their design. This paper, therefore, proposes deep learning obfuscation, aiming at obstructing attackers from pirating a deep learning model. In particular, we focus on obfuscating convolutional neural networks (CNN), a widely employed type of deep learning architectures for image recognition. Our approach obfuscates a CNN model eventually by simulating its feature extractor with a shallow and sequential convolutional block. To this end, we employ a recursive simulation method and a joint training method to train the simulation network. The joint training method leverages both the intermediate knowledge generated by a feature extractor and data labels to train a simulation network. In this way, we can obtain an obfuscated model without accuracy loss. We have verified the feasibility of our approach with three prevalent CNNs, i.e., GoogLeNet, ResNet, and DenseNet. Although these networks are very deep with tens or hundreds of layers, we can simulate them in a shallow network including only five or seven convolutional layers. The obfuscated models are even more efficient than the original models. Our obfuscation approach is very effective to protect the critical structure of a deep learning model from being exposed to attackers. Moreover, it can also thwart attackers from pirating the model with transfer learning or incremental learning techniques because the shallow simulation network bears poor learning ability. To our best knowledge, this paper serves as a first attempt to obfuscate deep learning models, which may shed light on more future studies.

==> Experiment/densenet/1st_round.txt <==
Epochs	Similator1	Similator2	Similator3	Similator4
1	0.1263	0.1122	0.2297	0.6463
2	0.1953	0.1202	0.3347	0.6698
3	0.2403	0.1317	0.4358	0.6783
4	0.2975	0.1453	0.5064	0.6834
5	0.3538	0.1797	0.5422	0.6833
6	0.4232	0.2331	0.5518	0.6843
7	0.4645	0.3058	0.5524	0.6847
8	0.4973	0.3365	0.5655	0.6863
9	0.5254	0.4087	0.5714	0.6856
10	0.5576	0.4592	0.5802	0.6875
11	0.5622	0.4927	0.5842	0.6853
12	0.6005	0.5102	0.5863	0.6842
13	0.6473	0.5278	0.5859	0.6834
14	0.6796	0.5341	0.5825	0.6865
15	0.7053	0.5317	0.5878	0.6852
16	0.7001	0.5192	0.5904	0.683
17	0.7102	0.5306	0.5855	0.6817
18	0.7314	0.5416	0.5976	0.6836
19	0.6997	0.5658	0.596	0.6852
20	0.7024	0.5675	0.5948	0.6848
21	0.7202	0.5721	0.6022	0.6839
22	0.7127	0.5722	0.6029	0.6853
23	0.7152	0.5696	0.6037	0.6827
24	0.7163	0.5741	0.6076	0.6843
25	0.7181	0.5958	0.6051	0.6837
26	0.7253	0.5906	0.6069	0.6845
27	0.7115	0.5759	0.6075	0.6837
28	0.7095	0.573	0.6063	0.6832
29	0.7404	0.5722	0.6138	0.6817
30	0.7193	0.5953	0.6108	0.6862
31	0.7338	0.5851	0.6102	0.683
32	0.7168	0.5829	0.6119	0.6834
33	0.7226	0.5742	0.6074	0.6839
34	0.7423	0.5678	0.6148	0.6826
35	0.7304	0.5807	0.6097	0.6819
36	0.7366	0.5771	0.6121	0.6839
37	0.7314	0.5978	0.6206	0.6817
38	0.7511	0.5883	0.6105	0.6841
39	0.732	0.5891	0.6088	0.6816
40	0.7277	0.5972	0.6134	0.6813
41	0.7402	0.5963	0.6116	0.6813
42	0.7306	0.6042	0.6199	0.6825
43	0.723	0.597	0.6257	0.6819
44	0.7365	0.5897	0.6163	0.6831
45	0.7284	0.5875	0.6142	0.6841
46	0.7232	0.5944	0.6209	0.6835
47	0.7387	0.5958	0.6163	0.6824
48	0.7516	0.6073	0.6196	0.6843
49	0.7439	0.6104	0.6163	0.6837
50	0.7548	0.6057	0.6107	0.683
51	0.7243	0.6011	0.6196	0.6809
52	0.7251	0.6051	0.6144	0.6824
53	0.7351	0.614	0.6164	0.6824
54	0.7416	0.6008	0.618	0.6825
55	0.7465	0.609	0.6092	0.6839
56	0.7428	0.6165	0.6116	0.6803
57	0.7413	0.6064	0.6127	0.6817
58	0.7413	0.6087	0.6231	0.6845
59	0.7505	0.63	0.6132	0.6827
60	0.7274	0.597	0.6182	0.6824
61	0.7439	0.6172	0.6161	0.684
62	0.7286	0.6057	0.616	0.6853
63	0.7375	0.619	0.6146	0.6844
64	0.7271	0.6094	0.6133	0.6827
65	0.7476	0.6133	0.6126	0.6816
66	0.7523	0.6065	0.6105	0.6801
67	0.7283	0.6143	0.6166	0.6814
68	0.737	0.5942	0.6211	0.684
69	0.7526	0.6164	0.6179	0.6818
70	0.7376	0.6183	0.6179	0.6815
71	0.7422	0.6043	0.6164	0.6826
72	0.7436	0.6214	0.6169	0.6825
73	0.7315	0.6196	0.6111	0.683
74	0.7424	0.6214	0.624	0.6812
75	0.7406	0.6086	0.6182	0.6814
76	0.7366	0.6203	0.6185	0.6826
77	0.7411	0.5996	0.6165	0.682
78	0.7426	0.6164	0.6124	0.6833
79	0.7296	0.6045	0.6196	0.6797
80	0.7311	0.6238	0.6178	0.6815
81	0.7536	0.6096	0.6127	0.685
82	0.7464	0.6165	0.6154	0.6831
83	0.7455	0.6112	0.6184	0.6832
84	0.7333	0.6247	0.6141	0.684
85	0.7402	0.6042	0.6127	0.6833
86	0.7458	0.6199	0.626	0.6827
87	0.7395	0.6126	0.6115	0.6801
88	0.7376	0.6298	0.6238	0.6817
89	0.7447	0.6244	0.6197	0.6802
90	0.7271	0.6253	0.6097	0.6845
91	0.7346	0.6327	0.624	0.6847
92	0.7332	0.6187	0.6225	0.6828
93	0.7431	0.6289	0.6177	0.6831
94	0.7396	0.6241	0.6196	0.6821
95	0.7405	0.6049	0.6137	0.6857
96	0.7279	0.6255	0.6216	0.6816
97	0.7503	0.6138	0.6159	0.6871
98	0.7463	0.6314	0.6221	0.6827
99	0.7328	0.6242	0.6208	0.6826
100	0.7501	0.6269	0.6219	0.6833
101	0.7527	0.6282	0.6228	0.6849
102	0.7453	0.6256	0.6242	0.6855
103	0.7513	0.6321	0.6189	0.6843
104	0.7452	0.628	0.6208	0.6842
105	0.7394	0.6334	0.6202	0.6843
106	0.7449	0.6261	0.6202	0.685
107	0.7431	0.6244	0.6209	0.6849
108	0.7479	0.6262	0.6202	0.6847
109	0.7476	0.6345	0.6235	0.685
110	0.7422	0.627	0.6185	0.6855
111	0.7452	0.628	0.6239	0.6863
112	0.7454	0.6296	0.6235	0.684
113	0.755	0.6327	0.6234	0.6838
114	0.7524	0.6309	0.6232	0.6842
115	0.7501	0.6277	0.6212	0.6841
116	0.7446	0.6216	0.6185	0.6859
117	0.7484	0.6295	0.6209	0.6851
118	0.7443	0.6298	0.6264	0.6849
119	0.7511	0.6262	0.623	0.6885
120	0.737	0.6321	0.6224	0.6873
121	0.7473	0.6247	0.621	0.6868
122	0.7517	0.6287	0.6194	0.6856
123	0.7481	0.6351	0.6231	0.6838
124	0.7454	0.631	0.622	0.6842
125	0.7483	0.6277	0.6201	0.6866
126	0.7312	0.6324	0.6202	0.6865
127	0.7441	0.6243	0.6242	0.6843
128	0.7425	0.6231	0.6187	0.6826
129	0.7415	0.6321	0.6186	0.6847
130	0.7468	0.6325	0.6188	0.6856
131	0.745	0.63	0.6207	0.6843
132	0.7431	0.6286	0.6213	0.6868
133	0.7523	0.6303	0.6245	0.6838
134	0.7425	0.6286	0.6244	0.6835
135	0.7442	0.6258	0.6187	0.6845
136	0.7436	0.6274	0.6242	0.6856
137	0.7461	0.6252	0.6228	0.6853
138	0.7461	0.6332	0.6222	0.6821
139	0.7425	0.6267	0.6207	0.6827
140	0.7401	0.6289	0.6247	0.6836
141	0.7455	0.632	0.6249	0.6844
142	0.7386	0.6284	0.6183	0.6852
143	0.7432	0.6314	0.6223	0.6823
144	0.741	0.6331	0.6208	0.6855
145	0.7423	0.6283	0.6168	0.6825
146	0.7438	0.6321	0.6188	0.6817
147	0.7409	0.6326	0.6227	0.6832
148	0.7423	0.6322	0.6259	0.685
149	0.7417	0.6265	0.6243	0.6847
150	0.7424	0.6187	0.6153	0.681
151	0.7476	0.6333	0.6232	0.6828
152	0.7406	0.631	0.6226	0.6856
153	0.7465	0.6311	0.6228	0.684
154	0.7486	0.6301	0.6184	0.6842
155	0.7526	0.6312	0.6223	0.6831
156	0.7448	0.6305	0.6232	0.6846
157	0.7419	0.6322	0.621	0.6855
158	0.7441	0.6285	0.6227	0.6842
159	0.7459	0.632	0.6236	0.6847
160	0.7442	0.6343	0.6249	0.685
161	0.7469	0.6313	0.6217	0.6854
162	0.7433	0.631	0.6218	0.6865
163	0.7483	0.6313	0.625	0.6832
164	0.7491	0.6355	0.6199	0.6853
165	0.7463	0.6288	0.623	0.6854
166	0.7397	0.6337	0.6198	0.6856
167	0.7441	0.637	0.6201	0.6816
168	0.748	0.635	0.6206	0.6848
169	0.7407	0.6346	0.6207	0.6867
170	0.7398	0.6293	0.6201	0.685
171	0.7496	0.6341	0.625	0.6834
172	0.7461	0.6313	0.6233	0.6845
173	0.7489	0.6387	0.6184	0.6831
174	0.7442	0.6339	0.6188	0.6843
175	0.7406	0.6324	0.6204	0.6834
176	0.7447	0.6277	0.623	0.6844
177	0.7462	0.6361	0.6244	0.6862
178	0.7483	0.628	0.6203	0.6819
179	0.7472	0.6346	0.624	0.6837
180	0.7479	0.628	0.619	0.6854
181	0.7454	0.6339	0.62	0.6841
182	0.7438	0.6354	0.6205	0.6845
183	0.7532	0.6302	0.6205	0.6851
184	0.74	0.6308	0.6194	0.6842
185	0.7444	0.6286	0.6198	0.6837
186	0.7477	0.6313	0.6211	0.6863
187	0.7515	0.6341	0.6206	0.6872
188	0.7423	0.6345	0.6264	0.6843
189	0.7437	0.6296	0.6204	0.6857
190	0.7423	0.6319	0.6262	0.6845
191	0.7508	0.6286	0.6264	0.6843
192	0.749	0.6305	0.6186	0.6847
193	0.7411	0.6292	0.626	0.6862
194	0.7502	0.6301	0.6244	0.6849
195	0.7413	0.633	0.62	0.6842
196	0.743	0.6341	0.6247	0.6822
197	0.745	0.6306	0.6227	0.6808
198	0.7419	0.6336	0.6241	0.6851
199	0.7444	0.6318	0.6198	0.6848
200	0.7472	0.6253	0.6227	0.6843


==> Experiment/densenet/2nd_round.txt <==
Epoch	TrainAcc	TestAcc
1	0.535	0.5462
2	0.6522	0.6602
3	0.7125	0.7087
4	0.754	0.748
5	0.7675	0.759
6	0.7906	0.7812
7	0.8012	0.7919
8	0.8163	0.8025
9	0.8302	0.8125
10	0.8366	0.8134
11	0.8375	0.8144
12	0.8519	0.8325
13	0.8575	0.835
14	0.8663	0.8413
15	0.868	0.8466
16	0.8707	0.8412
17	0.8755	0.8494
18	0.8804	0.852
19	0.8772	0.8508
20	0.8802	0.8464
21	0.8881	0.8537
22	0.8862	0.8583
23	0.8935	0.8585
24	0.8982	0.8608
25	0.8985	0.863
26	0.9002	0.8646
27	0.9036	0.8627
28	0.9022	0.861
29	0.9031	0.8654
30	0.909	0.8675
31	0.9113	0.87
32	0.9121	0.8696
33	0.9132	0.8674
34	0.917	0.8727
35	0.9151	0.871
36	0.9169	0.8714
37	0.9203	0.8731
38	0.9202	0.8741
39	0.921	0.8726
40	0.9217	0.8786
41	0.924	0.8766
42	0.9253	0.8733
43	0.9234	0.8755
44	0.922	0.8763
45	0.9296	0.8791
46	0.9266	0.878
47	0.9281	0.8756
48	0.9285	0.8773
49	0.9321	0.8789
50	0.9278	0.8765
51	0.9318	0.8793
52	0.9346	0.8801
53	0.933	0.8842
54	0.9335	0.8818
55	0.9327	0.8771
56	0.9366	0.881
57	0.9362	0.8827
58	0.9376	0.883
59	0.9396	0.8816
60	0.9388	0.8818
61	0.9405	0.8829
62	0.9405	0.8801
63	0.9403	0.8864
64	0.9424	0.8847
65	0.9408	0.882
66	0.9417	0.8824
67	0.941	0.8844
68	0.9398	0.886
69	0.9445	0.8887
70	0.9434	0.8855
71	0.9447	0.887
72	0.9435	0.886
73	0.9405	0.88
74	0.9452	0.8834
75	0.9463	0.8874
76	0.9452	0.8882
77	0.9472	0.8845
78	0.9473	0.8869
79	0.949	0.8882
80	0.9495	0.8843
81	0.9482	0.8852
82	0.9506	0.887
83	0.949	0.8842
84	0.9487	0.8842
85	0.9516	0.8902
86	0.95	0.8867
87	0.9493	0.8857
88	0.9507	0.8907
89	0.9512	0.8882
90	0.9496	0.8851
91	0.949	0.8867
92	0.9527	0.8888
93	0.952	0.8897
94	0.9535	0.8886
95	0.9523	0.8903
96	0.9512	0.8854
97	0.9537	0.888
98	0.9532	0.8875
99	0.9519	0.8904
100	0.955	0.8895
101	0.9555	0.8867
102	0.9523	0.89
103	0.9531	0.8877
104	0.9545	0.8896
105	0.9568	0.8881
106	0.9556	0.8895
107	0.9565	0.8901
108	0.9573	0.8914
109	0.958	0.8905
110	0.9555	0.8906
111	0.9561	0.8873
112	0.9586	0.8905
113	0.9575	0.8906
114	0.9571	0.8893
115	0.9593	0.888
116	0.957	0.8882
117	0.9576	0.8899
118	0.9598	0.8923
119	0.9579	0.8915
120	0.9575	0.8897
121	0.9606	0.8916
122	0.9605	0.8915
123	0.9591	0.89
124	0.9599	0.8914
125	0.9589	0.8904
126	0.9592	0.8906
127	0.9613	0.8921
128	0.9601	0.8929
129	0.962	0.8933
130	0.9623	0.8897
131	0.9596	0.8887
132	0.9617	0.8937
133	0.9627	0.8893
134	0.958	0.8866
135	0.9613	0.8905
136	0.9612	0.8922
137	0.9632	0.8913
138	0.9633	0.8893
139	0.9629	0.893
140	0.9629	0.8935
141	0.9632	0.8905
142	0.964	0.8919
143	0.9624	0.8903
144	0.9653	0.8918
145	0.9644	0.8934
146	0.9622	0.8929
147	0.9638	0.8899
148	0.963	0.8896
149	0.9621	0.8913
150	0.9647	0.8944
151	0.9634	0.891
152	0.963	0.8904
153	0.9648	0.8918
154	0.9643	0.8928
155	0.9653	0.8904
156	0.9629	0.8901
157	0.9663	0.8938
158	0.9652	0.8947
159	0.9651	0.8917
160	0.9649	0.8913
161	0.9668	0.8926
162	0.9637	0.8901
163	0.965	0.8896
164	0.966	0.8924
165	0.966	0.8922
166	0.9691	0.8909
167	0.9654	0.8923
168	0.9645	0.8899
169	0.969	0.8949
170	0.9675	0.8953
171	0.966	0.8949
172	0.9683	0.8944
173	0.9671	0.894
174	0.9675	0.893
175	0.9686	0.8937
176	0.9674	0.8919
177	0.9696	0.8937
178	0.9676	0.8937
179	0.9673	0.8937
180	0.968	0.8956
181	0.9676	0.8927
182	0.9682	0.8943
183	0.9684	0.8952
184	0.9664	0.8929
185	0.9674	0.8922
186	0.9693	0.8945
187	0.9673	0.8909
188	0.9689	0.8923
189	0.969	0.8972
190	0.9699	0.893
191	0.9682	0.8968
192	0.9689	0.8989
193	0.9696	0.8924
194	0.9703	0.896
195	0.9699	0.8929
196	0.9699	0.8943
197	0.9688	0.8932
198	0.9681	0.8953
199	0.9698	0.8956
200	0.9697	0.8948
201	0.9699	0.8943
202	0.9697	0.8942
203	0.9705	0.895
204	0.9688	0.8956
205	0.9702	0.896
206	0.971	0.8951
207	0.9698	0.9004
208	0.9707	0.8966
209	0.9692	0.8947
210	0.9698	0.8927
211	0.9697	0.8952
212	0.9714	0.8958
213	0.9708	0.8956
214	0.9698	0.8944
215	0.9711	0.8951
216	0.9714	0.8951
217	0.971	0.8949
218	0.9724	0.8972
219	0.9715	0.8935
220	0.9713	0.8965
221	0.9705	0.8956
222	0.971	0.8948
223	0.9723	0.8963
224	0.9711	0.8956
225	0.9724	0.8967
226	0.9711	0.8949
227	0.9723	0.8966
228	0.9711	0.8938
229	0.9733	0.8973
230	0.9725	0.895
231	0.9713	0.8963
232	0.9715	0.8973
233	0.9732	0.8967
234	0.9721	0.8952
235	0.9726	0.8967
236	0.9721	0.896
237	0.9719	0.893
238	0.9702	0.8949
239	0.973	0.8952
240	0.9737	0.8952
241	0.9732	0.8951
242	0.9733	0.897
243	0.9723	0.8961
244	0.9742	0.896
245	0.9741	0.895
246	0.9736	0.895
247	0.9735	0.8948
248	0.9739	0.8954
249	0.9731	0.8946
250	0.9726	0.8956
251	0.9743	0.8959
252	0.9736	0.8948
253	0.9736	0.8968
254	0.9734	0.8954
255	0.9741	0.8956
256	0.9743	0.8936
257	0.9739	0.8965
258	0.975	0.8971
259	0.9745	0.8949
260	0.9745	0.8956
261	0.974	0.8952
262	0.9743	0.894
263	0.975	0.8964
264	0.9748	0.8958
265	0.9732	0.8958
266	0.9738	0.8958
267	0.9746	0.8971
268	0.9748	0.8977
269	0.9762	0.8958
270	0.9738	0.894
271	0.9751	0.8948
272	0.9747	0.8993
273	0.9744	0.8952
274	0.9741	0.8965
275	0.9746	0.8973
276	0.976	0.8971
277	0.9732	0.8958
278	0.9766	0.8944
279	0.975	0.8979
280	0.9736	0.8915
281	0.9753	0.8939
282	0.9759	0.8981
283	0.975	0.8973
284	0.9759	0.8923
285	0.9746	0.8946
286	0.9761	0.8962
287	0.976	0.8955
288	0.9747	0.8967
289	0.976	0.8964
290	0.9747	0.8963
291	0.9761	0.8981
292	0.9754	0.8972
293	0.9752	0.8968
294	0.9755	0.8988
295	0.9755	0.8982
296	0.976	0.8975
297	0.9755	0.8934
298	0.9764	0.898
299	0.9774	0.8959
300	0.9752	0.8975
301	0.9771	0.8976
302	0.9766	0.8945
303	0.9761	0.8955
304	0.9778	0.8996
305	0.9765	0.898
306	0.9772	0.8957
307	0.9773	0.8965
308	0.976	0.8945
309	0.9752	0.8939
310	0.9763	0.8971
311	0.977	0.8961
312	0.9761	0.8965
313	0.9759	0.8952
314	0.9765	0.8968
315	0.9764	0.8987
316	0.976	0.8951
317	0.9775	0.8949
318	0.976	0.8958
319	0.9783	0.8953
320	0.9765	0.8979
321	0.9765	0.8972
322	0.9778	0.8987
323	0.9779	0.8965
324	0.9775	0.8984
325	0.9765	0.8963
326	0.9762	0.8972
327	0.9772	0.8962
328	0.9776	0.8972
329	0.9775	0.8959
330	0.9769	0.8971
331	0.978	0.8981
332	0.9769	0.896
333	0.9776	0.8957
334	0.9769	0.8972
335	0.9771	0.8961
336	0.9776	0.8962
337	0.9775	0.8968
338	0.9772	0.8963
339	0.9781	0.8959
340	0.9783	0.8971
341	0.9779	0.8968
342	0.9783	0.8982
343	0.9778	0.8959
344	0.9781	0.8969
345	0.9766	0.8955
346	0.9773	0.8957
347	0.9772	0.8946
348	0.9769	0.8945
349	0.9788	0.9006
350	0.9766	0.8976
351	0.9784	0.8958
352	0.9787	0.8962
353	0.9788	0.8996
354	0.9783	0.8962
355	0.9779	0.896
356	0.9781	0.8967
357	0.9788	0.895
358	0.9784	0.8963
359	0.9799	0.8954
360	0.9775	0.899
361	0.9787	0.8983
362	0.9789	0.8971
363	0.979	0.8985
364	0.9779	0.8959
365	0.9789	0.8958
366	0.9797	0.8961
367	0.9793	0.8984
368	0.9786	0.8971
369	0.9791	0.8998
370	0.978	0.8995
371	0.9776	0.8957
372	0.9778	0.8981
373	0.9799	0.8982
374	0.9796	0.8999
375	0.9792	0.8975
376	0.9788	0.8945
377	0.9777	0.8964
378	0.9788	0.8984
379	0.98	0.8964
380	0.979	0.8952
381	0.9805	0.8995
382	0.98	0.8968
383	0.9805	0.8975
384	0.9792	0.8982
385	0.9799	0.8956
386	0.9796	0.8966
387	0.9792	0.8994
388	0.9795	0.8966
389	0.9797	0.8972
390	0.9792	0.8991
391	0.9794	0.898
392	0.9801	0.8975
393	0.9797	0.9008
394	0.979	0.8949
395	0.9792	0.8982
396	0.9798	0.8969
397	0.9792	0.8957
398	0.9793	0.8997
399	0.9787	0.8977
400	0.9795	0.8985
401	0.9797	0.8965
402	0.9796	0.8964
403	0.981	0.8966
404	0.9799	0.8982
405	0.9795	0.8959
406	0.9794	0.8971
407	0.9802	0.8958
408	0.9806	0.8966
409	0.9808	0.8976
410	0.9801	0.8968
411	0.9808	0.8967
412	0.9803	0.8985
413	0.9801	0.8982
414	0.9799	0.8975
415	0.9798	0.8973
416	0.9799	0.8952
417	0.9781	0.8964
418	0.9807	0.8973
419	0.9805	0.8978
420	0.9803	0.8958
421	0.9808	0.898
422	0.9795	0.8967
423	0.9792	0.8986
424	0.9802	0.8944
425	0.9798	0.8957
426	0.9807	0.8986
427	0.9804	0.8971
428	0.9796	0.8969
429	0.9799	0.8969
430	0.9801	0.8978
431	0.9811	0.8959
432	0.9798	0.8959
433	0.9798	0.8955
434	0.9796	0.8949
435	0.9801	0.8973
436	0.9819	0.8988
437	0.9805	0.8989
438	0.9825	0.8959
439	0.9809	0.8971
440	0.9813	0.8984
441	0.9807	0.895
442	0.9814	0.8982
443	0.9803	0.9003
444	0.9807	0.8962
445	0.9805	0.8986
446	0.9813	0.8993
447	0.9804	0.8968
448	0.9812	0.8999
449	0.9829	0.8972
450	0.9809	0.8956
451	0.981	0.8945
452	0.9812	0.8961
453	0.9822	0.8966
454	0.981	0.8959
455	0.9813	0.8961
456	0.9804	0.8974
457	0.9824	0.8957
458	0.9816	0.8976
459	0.9803	0.8985
460	0.9806	0.8962
461	0.9798	0.8979
462	0.9804	0.8957
463	0.9807	0.8982
464	0.9824	0.8963
465	0.9813	0.8957
466	0.9805	0.898
467	0.9813	0.8944
468	0.9827	0.8983
469	0.9805	0.8955
470	0.9816	0.8994
471	0.9808	0.8957
472	0.9811	0.8972
473	0.9803	0.8974
474	0.9806	0.8956
475	0.9814	0.8963
476	0.9815	0.8967
477	0.9826	0.8974
478	0.9815	0.8971
479	0.9822	0.896
480	0.9821	0.8956
481	0.9823	0.8986
482	0.9824	0.8958
483	0.9816	0.8984
484	0.9818	0.8996
485	0.9817	0.8981
486	0.9814	0.8976
487	0.9817	0.8985
488	0.9816	0.8969
489	0.9819	0.9005
490	0.9808	0.8936
491	0.982	0.8968
492	0.9823	0.8984
493	0.982	0.8969
494	0.9819	0.8977
495	0.9813	0.8959
496	0.9821	0.8971
497	0.9821	0.8997
498	0.9827	0.8978
499	0.9806	0.8982
500	0.9819	0.9007
501	0.9822	0.8993
502	0.9833	0.9003
503	0.9837	0.9017
504	0.9835	0.9006
505	0.9841	0.902
506	0.9841	0.8996
507	0.9836	0.9008
508	0.9841	0.9002
509	0.9841	0.8998
510	0.9845	0.901
511	0.9834	0.8992
512	0.9845	0.9003
513	0.9844	0.9007
514	0.9847	0.9009
515	0.984	0.9003
516	0.9841	0.9007
517	0.9849	0.902
518	0.9845	0.9017
519	0.9844	0.901
520	0.9849	0.9015
521	0.9843	0.8995
522	0.9848	0.9008
523	0.9844	0.9012
524	0.9842	0.9009
525	0.9842	0.9004
526	0.9841	0.9005
527	0.9845	0.9009
528	0.9847	0.9004
529	0.9846	0.9005
530	0.9849	0.9009
531	0.985	0.9014
532	0.9854	0.9014
533	0.9851	0.8996
534	0.9847	0.9008
535	0.9851	0.9004
536	0.9847	0.9004
537	0.9854	0.9026
538	0.9855	0.8988
539	0.9849	0.8998
540	0.985	0.9011
541	0.9853	0.9006
542	0.9851	0.9016
543	0.9855	0.9001
544	0.9852	0.901
545	0.9853	0.9016
546	0.9848	0.9005
547	0.9851	0.9011
548	0.9857	0.8995
549	0.9857	0.8993
550	0.9856	0.9003
551	0.9853	0.9021
552	0.9851	0.9008
553	0.9858	0.9017
554	0.9851	0.9014
555	0.9856	0.9016
556	0.9857	0.901
557	0.9855	0.9008
558	0.9857	0.9026
559	0.9853	0.8996
560	0.9861	0.9002
561	0.9852	0.9006
562	0.9846	0.9015
563	0.9855	0.9004
564	0.9858	0.901
565	0.9842	0.9021
566	0.9862	0.9
567	0.986	0.9001
568	0.9859	0.8997
569	0.9856	0.8998
570	0.9857	0.9004
571	0.9844	0.9003
572	0.9848	0.9009
573	0.9854	0.9013
574	0.9856	0.8997
575	0.9862	0.9025
576	0.9851	0.9
577	0.9854	0.9001
578	0.9856	0.9007
579	0.9856	0.9015
580	0.9858	0.9001
581	0.9852	0.9018
582	0.9861	0.9004
583	0.9855	0.9005
584	0.9857	0.9014
585	0.9859	0.8993
586	0.9864	0.9011
587	0.9853	0.9015
588	0.9861	0.9011
589	0.9853	0.9017
590	0.9861	0.9012
591	0.9855	0.9011
592	0.9859	0.9013
593	0.9863	0.9013
594	0.9853	0.9008
595	0.9851	0.9007
596	0.9854	0.9002
597	0.9859	0.9005
598	0.9854	0.8997
599	0.9853	0.9002
600	0.9859	0.9001
601	0.9858	0.902
602	0.9859	0.9008
603	0.9853	0.9005
604	0.9852	0.9024
605	0.9859	0.8997
606	0.9856	0.9005
607	0.9853	0.9013
608	0.9859	0.9009
609	0.9858	0.9012
610	0.9861	0.9007
611	0.9857	0.9009
612	0.9864	0.9002
613	0.9857	0.9007
614	0.9857	0.9026
615	0.9867	0.8996
616	0.9854	0.8993
617	0.9862	0.9006
618	0.9854	0.9017
619	0.9865	0.9005
620	0.9865	0.9013
621	0.9862	0.9008
622	0.9858	0.9006
623	0.985	0.9002
624	0.9861	0.9018
625	0.9854	0.9011
626	0.9866	0.9022
627	0.9862	0.9018
628	0.9859	0.9011
629	0.9866	0.9002
630	0.9857	0.9018
631	0.9863	0.8999
632	0.9867	0.9002
633	0.9861	0.9009
634	0.9866	0.9007
635	0.9857	0.9011
636	0.9859	0.9011
637	0.9857	0.9011
638	0.9859	0.9013
639	0.9871	0.9008
640	0.9863	0.9022
641	0.9861	0.9003
642	0.9865	0.9018
643	0.9854	0.8997
644	0.985	0.9001
645	0.9855	0.8999
646	0.9862	0.9009
647	0.9855	0.9008
648	0.9864	0.9005
649	0.9862	0.9006
650	0.9864	0.9008
651	0.9871	0.9006
652	0.9866	0.9025
653	0.9859	0.8992
654	0.9864	0.9021
655	0.9854	0.9007
656	0.9859	0.9002
657	0.9863	0.8996
658	0.9862	0.9022
659	0.9854	0.9013
660	0.9864	0.8994
661	0.9858	0.9008
662	0.986	0.9004
663	0.986	0.9001
664	0.9861	0.9023
665	0.986	0.8995
666	0.9861	0.899
667	0.9863	0.9004
668	0.9858	0.9007
669	0.9869	0.9008
670	0.9858	0.9011
671	0.9864	0.9008
672	0.9871	0.8994
673	0.9859	0.9017
674	0.986	0.8999
675	0.9862	0.8999
676	0.9857	0.9013
677	0.9855	0.9009
678	0.9861	0.9005
679	0.986	0.9003
680	0.9866	0.9017
681	0.9859	0.9017
682	0.9864	0.9011
683	0.9864	0.8995
684	0.9867	0.9003
685	0.9861	0.9011
686	0.9864	0.9003
687	0.9868	0.9007
688	0.9858	0.9007
689	0.9866	0.8997
690	0.9866	0.8991
691	0.9864	0.8988
692	0.9855	0.9005
693	0.9856	0.9007
694	0.9863	0.9013
695	0.9868	0.9002
696	0.9863	0.9008
697	0.9867	0.9003
698	0.9866	0.8992
699	0.9865	0.9008
700	0.986	0.9009
701	0.987	0.9015
702	0.9869	0.9014
703	0.9858	0.9008
704	0.9868	0.9007
705	0.9876	0.9
706	0.987	0.9008
707	0.9868	0.9024
708	0.9874	0.9011
709	0.9861	0.901
710	0.9864	0.9008
711	0.9866	0.9005
712	0.986	0.8998
713	0.986	0.9001
714	0.9864	0.8997
715	0.986	0.9001
716	0.9866	0.8995
717	0.9868	0.899
718	0.9866	0.8995
719	0.9869	0.8994
720	0.9864	0.9009
721	0.9871	0.9009
722	0.9865	0.9011
723	0.9865	0.9026
724	0.9861	0.9
725	0.9862	0.9011
726	0.9863	0.9005
727	0.9872	0.901
728	0.9863	0.9
729	0.9856	0.8992
730	0.9859	0.9003
731	0.9867	0.8999
732	0.9866	0.9005
733	0.9869	0.9004
734	0.9867	0.9004
735	0.9862	0.9002
736	0.9865	0.9004
737	0.9862	0.9002
738	0.9862	0.9013
739	0.9861	0.8996
740	0.9869	0.9006
741	0.9865	0.8999
742	0.9864	0.9
743	0.9868	0.9017
744	0.9863	0.8999
745	0.9864	0.9018
746	0.9861	0.9003
747	0.9865	0.8998
748	0.9869	0.8993
749	0.9869	0.8992
750	0.9868	0.9008
751	0.9866	0.8994
752	0.9867	0.9
753	0.987	0.8993
754	0.9871	0.9001
755	0.9863	0.8993
756	0.9865	0.8997
757	0.9853	0.8999
758	0.9871	0.9016
759	0.9867	0.9002
760	0.9868	0.9012
761	0.9867	0.9004
762	0.9861	0.9011
763	0.9863	0.901
764	0.9871	0.9009
765	0.9866	0.9006
766	0.9864	0.9008
767	0.9859	0.9005
768	0.9867	0.8997
769	0.9867	0.9017
770	0.9864	0.9007
771	0.9871	0.9001
772	0.986	0.9011
773	0.9871	0.9009
774	0.9863	0.9008
775	0.9865	0.9014
776	0.9872	0.9015
777	0.9872	0.9019
778	0.9874	0.9
779	0.9865	0.901
780	0.9872	0.8986
781	0.9871	0.9007
782	0.9863	0.9015
783	0.9864	0.9
784	0.9856	0.9011
785	0.9875	0.9015
786	0.9858	0.9001
787	0.9865	0.9
788	0.9872	0.9016
789	0.9868	0.8997
790	0.9865	0.9009
791	0.9874	0.9006
792	0.9869	0.9011
793	0.987	0.8999
794	0.9865	0.9007
795	0.9867	0.9
796	0.9873	0.9002
797	0.9871	0.9011
798	0.9867	0.9011
799	0.9872	0.9014
800	0.9856	0.9022
801	0.9864	0.9025
802	0.9862	0.9006
803	0.9863	0.9013
804	0.9861	0.9013
805	0.9857	0.9009
806	0.9863	0.9003
807	0.9858	0.9007
808	0.9865	0.9018
809	0.986	0.9008
810	0.9867	0.9006
811	0.9864	0.9005
812	0.9863	0.901
813	0.9862	0.9008
814	0.9861	0.9004
815	0.9864	0.9019
816	0.9862	0.9013
817	0.9868	0.9008
818	0.9857	0.9009
819	0.9857	0.9003
820	0.9861	0.9014
821	0.9861	0.8993
822	0.9868	0.901
823	0.9856	0.9011
824	0.9869	0.9009
825	0.986	0.9018
826	0.9866	0.9016
827	0.9868	0.9014
828	0.986	0.9009
829	0.9858	0.9004
830	0.9863	0.9009
831	0.9862	0.9006
832	0.9862	0.9014
833	0.9865	0.9
834	0.9862	0.9003
835	0.9865	0.9019
836	0.9867	0.9013
837	0.9854	0.9018
838	0.9866	0.9006
839	0.9864	0.9001
840	0.9858	0.9008
841	0.9863	0.9022
842	0.9852	0.9003
843	0.9865	0.901
844	0.9868	0.9007
845	0.9862	0.9012
846	0.9868	0.901
847	0.986	0.9012
848	0.9868	0.9005
849	0.987	0.9009
850	0.9871	0.9003
851	0.9862	0.9012
852	0.9861	0.9013
853	0.9862	0.9015
854	0.9862	0.9006
855	0.9869	0.9012
856	0.9865	0.9012
857	0.9872	0.9005
858	0.9864	0.9009
859	0.9861	0.9017
860	0.9863	0.9009
861	0.9866	0.901
862	0.9861	0.9009
863	0.9859	0.9023
864	0.9862	0.9011
865	0.9865	0.9021
866	0.9868	0.9015
867	0.9858	0.9012
868	0.9869	0.9012
869	0.9867	0.9008
870	0.9862	0.9011
871	0.9862	0.9011
872	0.9857	0.9028
873	0.9862	0.9006
874	0.9862	0.902
875	0.9866	0.901
876	0.986	0.9006
877	0.9857	0.901
878	0.986	0.9013
879	0.9865	0.9019
880	0.9865	0.9004
881	0.987	0.901
882	0.9868	0.9019
883	0.9863	0.9005
884	0.9868	0.901
885	0.9873	0.9001
886	0.9863	0.901
887	0.9863	0.9005
888	0.9862	0.9002
889	0.9866	0.9004
890	0.9864	0.9012
891	0.9868	0.9011
892	0.9858	0.9023
893	0.9865	0.9018
894	0.9866	0.9
895	0.9867	0.9009
896	0.9861	0.9008
897	0.9866	0.9009
898	0.9866	0.9013
899	0.9862	0.9011
900	0.9862	0.9015
901	0.9868	0.9016
902	0.9863	0.9017
903	0.9858	0.9011
904	0.9866	0.9009
905	0.9861	0.9017
906	0.9865	0.9006
907	0.9867	0.9016
908	0.9871	0.9015
909	0.9863	0.8997
910	0.9859	0.9001
911	0.9864	0.901
912	0.9867	0.9012
913	0.9866	0.9012
914	0.9872	0.9002
915	0.9866	0.9002
916	0.9861	0.9003
917	0.9864	0.902
918	0.9862	0.9015
919	0.9872	0.9023
920	0.9865	0.9014
921	0.9877	0.9015
922	0.9868	0.9006
923	0.9869	0.8993
924	0.9868	0.9018
925	0.9853	0.9012
926	0.9863	0.9014
927	0.9867	0.901
928	0.9864	0.9003
929	0.9856	0.9022
930	0.9861	0.9004
931	0.9862	0.9007
932	0.9865	0.9012
933	0.9866	0.9007
934	0.9862	0.9023
935	0.9868	0.9001
936	0.9864	0.901
937	0.9865	0.9013
938	0.9864	0.9012
939	0.9863	0.9006
940	0.9866	0.9006
941	0.9871	0.9013
942	0.9868	0.9009
943	0.9863	0.9011
944	0.9866	0.901
945	0.9867	0.9015
946	0.986	0.9018
947	0.9867	0.9016
948	0.9863	0.9014
949	0.9867	0.9002
950	0.9866	0.8999
951	0.9863	0.9002
952	0.9863	0.9014
953	0.9874	0.9013
954	0.9867	0.9018
955	0.9872	0.902
956	0.9866	0.9012
957	0.9869	0.9007
958	0.9862	0.9008
959	0.9861	0.901
960	0.9861	0.9017
961	0.9866	0.9019
962	0.9864	0.9014
963	0.9863	0.9014
964	0.9861	0.902
965	0.9867	0.9009
966	0.986	0.9009
967	0.9867	0.9008
968	0.9865	0.9004
969	0.9869	0.901
970	0.9869	0.9007
971	0.9865	0.9011
972	0.987	0.9019
973	0.9871	0.9008
974	0.9868	0.9011
975	0.9865	0.9016
976	0.987	0.9023
977	0.9859	0.9013
978	0.9862	0.9021
979	0.9868	0.9015
980	0.9862	0.9009
981	0.9859	0.9023
982	0.9861	0.9022
983	0.9866	0.902
984	0.9864	0.9017
985	0.9859	0.9013
986	0.9867	0.9014
987	0.9864	0.9017
988	0.9866	0.9003
989	0.9866	0.9005
990	0.9863	0.9009
991	0.9863	0.9016
992	0.9862	0.9011
993	0.9864	0.9004
994	0.9864	0.9014
995	0.9866	0.9021
996	0.986	0.9008
997	0.9863	0.9014
998	0.9869	0.9008
999	0.986	0.9008
1000	0.9869	0.902


==> Experiment/densenet/finetune.txt <==
Epoch	TrainAcc	TestAcc
1	52.88	66.22
2	69.95	71.28
3	74.27	70.71
4	76.27	71.63
5	78.05	66.96
6	79.24	76.20
7	80.33	72.37
8	81.33	80.07
9	81.80	79.40
10	82.51	77.44
11	83.16	81.01
12	83.74	81.00
13	83.89	82.55
14	84.86	79.37
15	84.95	82.83
16	85.55	77.34
17	85.98	83.36
18	86.41	81.46
19	86.46	83.24
20	86.73	84.62
21	87.31	84.21
22	87.25	80.82
23	87.65	84.74
24	88.34	84.87
25	88.23	84.35
26	88.42	83.91
27	88.49	85.07
28	88.73	85.98
29	89.24	83.40
30	89.55	84.98
31	89.31	83.99
32	89.74	85.91
33	90.17	86.10
34	90.28	83.76
35	90.20	84.46
36	90.48	86.28
37	90.79	85.03
38	90.54	85.06
39	90.71	86.53
40	90.98	85.59
41	91.07	86.73
42	91.20	86.25
43	91.70	85.69
44	91.51	85.79
45	91.64	84.59
46	91.83	86.21
47	92.19	86.00
48	91.98	85.92
49	92.05	86.92
50	92.25	86.62
51	92.32	86.92
52	92.35	86.33
53	92.45	87.06
54	92.42	86.50
55	92.66	86.82
56	92.93	86.08
57	92.93	86.65
58	93.01	86.05
59	93.00	87.52
60	93.13	86.10
61	93.21	87.59
62	93.32	87.02
63	93.48	86.75
64	93.51	86.96
65	93.65	86.55
66	93.69	87.17
67	93.61	85.93
68	93.90	87.44
69	93.90	87.40
70	93.87	88.14
71	94.06	87.00
72	94.22	86.60
73	94.00	87.31
74	94.28	87.52
75	94.27	86.79
76	94.32	86.84
77	94.52	87.66
78	94.36	87.55
79	94.57	85.70
80	94.45	87.56
81	94.71	87.16
82	94.70	87.21
83	94.76	87.43
84	94.69	88.32
85	94.88	88.03
86	94.96	88.13
87	95.02	87.78
88	95.05	88.43
89	94.93	87.45
90	95.04	87.78
91	95.09	87.69
92	95.27	87.62
93	95.14	87.51
94	95.25	86.67
95	95.27	87.53
96	95.28	88.13
97	95.54	87.39
98	95.44	87.53
99	95.37	87.42
100	95.51	87.89
101	95.49	86.71
102	95.58	88.12
103	95.63	87.57
104	95.82	88.12
105	95.74	87.63
106	95.77	87.48
107	95.67	87.27
108	95.67	87.59
109	95.79	87.80
110	95.81	87.02
111	96.04	87.43
112	95.87	87.62
113	96.10	87.15
114	96.00	87.57
115	96.04	88.26
116	96.08	88.21
117	95.94	87.53
118	96.10	87.87
119	96.11	87.52
120	96.19	87.60
121	96.13	87.57
122	96.17	88.02
123	96.31	85.68
124	96.22	87.69
125	96.34	88.35
126	96.26	88.27
127	96.45	87.13
128	96.28	88.26
129	96.44	87.70
130	96.44	87.80
131	96.61	88.51
132	96.56	88.29
133	96.60	87.80
134	96.60	87.44
135	96.46	88.34
136	96.48	87.21
137	96.59	88.01
138	96.66	87.93
139	96.83	87.90
140	96.74	88.26
141	96.75	87.80
142	96.78	86.80
143	96.74	88.17
144	96.73	87.82
145	96.84	87.99
146	96.76	88.09
147	96.81	87.55
148	97.00	87.86
149	96.81	88.09
150	97.02	88.13
151	96.81	88.17
152	96.94	88.06
153	96.99	88.15
154	96.78	88.03
155	97.15	88.21
156	97.00	87.88
157	96.98	88.69
158	97.05	88.20
159	97.13	88.81
160	97.02	88.01
161	97.09	88.25
162	97.03	87.69
163	97.23	87.69
164	97.11	88.62
165	97.18	88.79
166	97.16	88.50
167	97.20	88.03
168	97.34	88.06
169	97.24	88.62
170	97.15	88.04
171	97.30	88.59
172	97.29	88.15
173	97.44	87.69
174	97.26	88.19
175	97.24	88.43
176	97.45	88.09
177	97.31	88.06
178	97.22	88.41
179	97.47	89.00
180	97.46	88.52
181	97.45	88.45
182	97.49	88.03
183	97.42	87.51
184	97.39	88.90
185	97.51	88.17
186	97.38	87.63
187	97.50	88.27
188	97.41	88.27
189	97.52	87.75
190	97.56	88.18
191	97.61	88.26
192	97.50	88.15
193	97.55	88.33
194	97.46	88.17
195	97.63	88.48
196	97.42	88.51
197	97.68	88.25
198	97.54	88.26
199	97.55	88.54
200	97.58	88.94
201	97.75	89.13
202	97.73	88.75
203	97.71	88.77
204	97.57	89.14
205	97.75	88.60
206	97.62	88.67
207	97.69	88.99
208	97.70	88.68
209	97.62	88.68
210	97.78	88.32
211	97.81	87.40
212	97.80	88.57
213	97.88	88.11
214	97.72	88.21
215	97.81	88.35
216	97.82	88.37
217	97.87	88.52
218	97.86	88.55
219	97.93	88.36
220	97.68	87.97
221	97.91	88.29
222	97.88	88.23
223	97.86	88.51
224	97.96	88.29
225	97.85	88.20
226	97.88	87.83
227	97.86	88.01
228	97.99	88.49
229	97.97	89.06
230	97.98	88.77
231	97.91	88.29
232	98.01	88.87
233	97.88	88.66
234	97.92	88.70
235	97.97	88.36
236	97.98	88.69
237	97.93	88.69
238	97.94	88.64
239	98.01	88.34
240	98.07	87.99
241	98.06	88.69
242	98.11	88.27
243	98.07	88.80
244	98.01	88.63
245	97.95	88.41
246	98.09	88.45
247	97.95	88.91
248	98.10	88.79
249	98.13	88.64
250	98.02	88.15
251	98.09	88.58
252	98.04	88.65
253	98.07	88.48
254	98.16	88.47
255	98.16	88.99
256	98.09	88.54
257	98.07	87.81
258	98.16	88.77
259	98.09	88.51
260	98.16	88.34
261	98.06	88.78
262	98.15	88.35
263	98.27	88.20
264	98.18	88.52
265	98.14	88.61
266	98.16	88.51
267	98.29	88.69
268	98.27	88.10
269	98.18	88.80
270	98.16	88.97
271	98.21	88.50
272	98.22	88.76
273	98.17	88.38
274	98.16	88.83
275	98.28	88.64
276	98.23	88.43
277	98.24	88.48
278	98.35	88.66
279	98.24	87.75
280	98.30	87.75
281	98.29	89.29
282	98.22	88.80
283	98.29	88.46
284	98.22	89.23
285	98.40	88.80
286	98.22	88.75
287	98.27	88.47
288	98.32	88.98
289	98.43	88.80
290	98.26	88.56
291	98.23	88.65
292	98.34	88.43
293	98.43	89.00
294	98.22	89.21
295	98.39	88.57
296	98.38	89.00
297	98.29	88.77
298	98.44	88.65
299	98.41	88.52
300	98.46	88.77
301	98.41	88.46
302	98.50	88.26
303	98.50	88.89
304	98.36	88.86
305	98.36	88.15
306	98.34	88.65
307	98.46	88.71
308	98.45	88.71
309	98.45	88.74
310	98.47	88.97
311	98.37	88.94
312	98.47	88.59
313	98.37	88.37
314	98.48	88.66
315	98.52	88.62
316	98.40	88.91
317	98.47	88.35
318	98.39	88.99
319	97.99	88.70
320	98.46	89.12
321	98.48	89.08
322	98.53	88.87
323	98.62	88.90
324	98.45	89.12
325	98.58	89.23
326	98.50	89.15
327	98.47	89.03
328	98.37	89.23
329	98.55	89.19
330	98.53	88.32
331	98.51	89.14
332	98.50	88.96
333	98.44	88.73
334	98.59	88.99
335	98.57	89.07
336	98.53	89.02
337	98.53	89.24
338	98.51	89.04
339	98.34	88.90
340	98.52	89.00
341	98.66	88.98
342	98.59	88.89
343	98.54	88.82
344	98.52	88.76
345	98.56	88.97
346	98.55	88.69
347	98.58	88.72
348	98.58	88.44
349	98.58	88.62
350	98.75	89.15
351	98.61	89.11
352	98.53	89.00
353	98.63	89.03
354	98.72	89.43
355	98.52	87.95
356	98.58	88.68
357	98.57	89.01
358	98.68	89.01
359	98.53	88.96
360	98.68	89.21
361	98.68	88.77
362	98.68	88.96
363	98.68	89.20
364	98.64	88.84
365	98.65	89.32
366	98.63	89.06
367	98.73	89.18
368	98.70	89.32
369	98.68	89.05
370	98.56	88.68
371	98.70	89.12
372	98.74	88.73
373	98.70	89.07
374	98.77	89.14
375	98.66	88.92
376	98.68	88.54
377	98.65	89.02
378	98.77	89.05
379	98.72	89.06
380	98.74	88.63
381	98.69	89.25
382	98.74	88.93
383	98.62	88.96
384	98.80	89.08
385	98.73	89.05
386	98.72	89.45
387	98.64	89.17
388	98.72	88.99
389	98.62	89.19
390	98.82	89.46
391	98.80	88.29
392	98.61	88.45
393	98.68	89.08
394	98.82	88.75
395	98.72	89.06
396	98.77	88.71
397	98.74	88.61
398	98.72	88.68
399	98.86	88.93
400	98.81	88.97
401	98.63	88.51
402	98.79	88.87
403	98.56	89.01
404	98.86	89.06
405	98.86	89.04
406	98.80	88.92
407	98.74	89.39
408	98.70	89.02
409	98.81	89.09
410	98.85	88.65
411	98.71	89.32
412	98.90	89.40
413	98.67	89.48
414	98.79	88.56
415	98.79	88.52
416	98.70	89.22
417	98.84	89.22
418	98.91	88.92
419	98.81	89.14
420	98.78	89.24
421	98.87	89.00
422	98.86	88.81
423	98.80	89.30
424	98.80	88.80
425	98.80	88.51
426	98.82	88.83
427	98.87	88.76
428	98.90	88.75
429	98.73	88.98
430	98.93	88.91
431	98.94	89.18
432	98.76	89.00
433	98.91	89.55
434	98.79	89.14
435	98.88	89.14
436	98.80	88.97
437	98.94	89.08
438	98.95	89.16
439	98.80	88.92
440	98.91	89.04
441	98.77	89.04
442	98.84	89.27
443	98.94	89.18
444	98.84	88.92
445	98.86	89.01
446	98.85	89.10
447	98.89	89.54
448	98.91	89.10
449	98.74	89.05
450	98.92	89.19
451	98.86	88.83
452	98.86	89.36
453	98.93	89.30
454	98.95	89.21
455	98.92	89.05
456	98.88	89.42
457	98.90	89.09
458	98.89	89.18
459	98.95	88.99
460	98.80	89.32
461	98.90	88.73
462	98.86	89.42
463	98.98	89.23
464	98.91	88.93
465	98.87	88.99
466	98.95	89.14
467	98.98	89.19
468	98.82	89.12
469	98.97	89.36
470	98.87	89.23
471	98.81	89.34
472	98.99	89.31
473	99.02	89.26
474	98.98	88.76
475	98.89	89.00
476	98.88	89.20
477	98.88	88.98
478	98.89	89.03
479	99.07	89.33
480	98.92	89.47
481	98.98	88.74
482	98.94	88.89
483	99.00	89.49
484	99.02	89.21
485	98.94	88.75
486	98.86	88.94
487	99.12	89.42
488	99.02	89.27
489	98.72	89.45
490	98.93	89.57
491	98.93	88.83
492	98.98	89.13
493	98.97	89.41
494	99.01	89.14
495	99.03	89.33
496	98.99	89.42
497	99.05	88.98
498	98.98	88.65
499	99.06	89.02
500		
501	99.45	90.14
502	99.55	90.24
503	99.60	90.21
504	99.66	90.31
505	99.65	90.17
506	99.66	90.21
507	99.71	90.20
508	99.75	90.29
509	99.78	90.40
510	99.77	90.49
511	99.75	90.42
512	99.73	90.49
513	99.78	90.31
514	99.78	90.29
515	99.79	90.31
516	99.81	90.52
517	99.80	90.52
518	99.79	90.75
519	99.80	90.45
520	99.78	90.65
521	99.80	90.55
522	99.83	90.56
523	99.82	90.54
524	99.85	90.51
525	99.81	90.40
526	99.83	90.49
527	99.81	90.56
528	99.81	90.55
529	99.85	90.57
530	99.85	90.51
531	99.81	90.21
532	99.85	90.42
533	99.84	90.41
534	99.87	90.50
535	99.85	90.46
536	99.85	90.51
537	99.86	90.51
538	99.85	90.67
539	99.86	90.66
540	99.86	90.46
541	99.87	90.38
542	99.88	90.58
543	99.86	90.45
544	99.87	90.38
545	99.87	90.48
546	99.85	90.52
547	99.86	90.28
548	99.86	90.29
549	99.88	90.37
550	99.88	90.52
551	99.87	90.42
552	99.86	90.37
553	99.87	90.42
554	99.86	90.41
555	99.87	90.35
556	99.88	90.49
557	99.87	90.36
558	99.87	90.49
559	99.86	90.49
560	99.87	90.53
561	99.89	90.60
562	99.89	90.32
563	99.89	90.54
564	99.87	90.57
565	99.84	90.43
566	99.85	90.54
567	99.91	90.62
568	99.90	90.50
569	99.88	90.61
570	99.87	90.52
571	99.87	90.38
572	99.88	90.49
573	99.90	90.60
574	99.90	90.70
575	99.89	90.49
576	99.91	90.61
577	99.90	90.49
578	99.86	90.47
579	99.90	90.55
580	99.86	90.50
581	99.87	90.37
582	99.88	90.34
583	99.88	90.31
584	99.91	90.47
585	99.87	90.44
586	99.90	90.33
587	99.91	90.35
588	99.91	90.51
589	99.89	90.67
590	99.89	90.62
591	99.87	90.31
592	99.88	90.66
593	99.90	90.39
594	99.91	90.55
595	99.90	90.52
596	99.91	90.41
597	99.90	90.27
598	99.90	90.31
599	99.92	90.63
600	99.91	90.55
601	99.90	90.56
602	99.89	90.51
603	99.90	90.41
604	99.90	90.54
605	99.94	90.55
606	99.92	90.38
607	99.88	90.43
608	99.91	90.44
609	99.90	90.44
610	99.91	90.34
611	99.89	90.42
612	99.90	90.41
613	99.88	90.44
614	99.91	90.42
615	99.88	90.33
616	99.89	90.34
617	99.90	90.46
618	99.92	90.32
619	99.90	90.46
620	99.89	90.51
621	99.91	90.45
622	99.93	90.56
623	99.90	90.51
624	99.92	90.35
625	99.93	90.55
626	99.90	90.20
627	99.92	90.44
628	99.92	90.37
629	99.91	90.29
630	99.95	90.17
631	99.90	90.41
632	99.88	90.38
633	99.92	90.51
634	99.88	90.24
635	99.89	90.39
636	99.93	90.33
637	99.94	90.47
638	99.94	90.31
639	99.90	90.38
640	99.89	90.26
641	99.92	90.38
642	99.91	90.30
643	99.92	90.39
644	99.91	90.45
645	99.90	90.39
646	99.93	90.47
647	99.90	90.43
648	99.91	90.51
649	99.93	90.56
650	99.91	90.59
651	99.89	90.47
652	99.93	90.64
653	99.91	90.40
654	99.89	90.42
655	99.92	90.44
656	99.91	90.42
657	99.92	90.24
658	99.92	90.29
659	99.92	90.43
660	99.92	90.45
661	99.92	90.38
662	99.90	90.43
663	99.91	90.35
664	99.93	90.36
665	99.94	90.51
666	99.91	90.34
667	99.92	90.34
668	99.93	90.30
669	99.92	90.46
670	99.92	90.48
671	99.92	90.43
672	99.91	90.38
673	99.93	90.45
674	99.91	90.54
675	99.91	90.40
676	99.93	90.36
677	99.92	90.40
678	99.91	90.47
679	99.92	90.47
680	99.92	90.38
681	99.92	90.48
682	99.93	90.54
683	99.94	90.39
684	99.92	90.46
685	99.92	90.46
686	99.93	90.45
687	99.92	90.37
688	99.90	90.59
689	99.92	90.51
690	99.92	90.58
691	99.91	90.54
692	99.93	90.70
693	99.91	90.52
694	99.93	90.29
695	99.93	90.40
696	99.93	90.42
697	99.93	90.30
698	99.93	90.28
699	99.91	90.36
700	99.94	90.51
701	99.92	90.51
702	99.90	90.55
703	99.93	90.38
704	99.91	90.46
705	99.92	90.52
706	99.93	90.53
707	99.93	90.25
708	99.92	90.50
709	99.92	90.46
710	99.93	90.44
711	99.93	90.51
712	99.93	90.44
713	99.92	90.46
714	99.93	90.31
715	99.93	90.32
716	99.94	90.34
717	99.93	90.49
718	99.92	90.39
719	99.94	90.44
720	99.95	90.44
721	99.91	90.31
722	99.90	90.39
723	99.92	90.56
724	99.93	90.34
725	99.91	90.30
726	99.92	90.35
727	99.93	90.65
728	99.92	90.36
729	99.92	90.46
730	99.93	90.45
731	99.90	90.61
732	99.92	90.63
733	99.92	90.51
734	99.93	90.44
735	99.91	90.35
736	99.95	90.45
737	99.96	90.55
738	99.92	90.57
739	99.94	90.50
740	99.94	90.45
741	99.92	90.53
742	99.93	90.33
743	99.92	90.39
744	99.92	90.50
745	99.92	90.48
746	99.94	90.34
747	99.93	90.57
748	99.95	90.53
749	99.94	90.52
750	99.82	90.62
751	99.82	90.62
752	99.80	90.54
753	99.79	90.74
754	99.83	90.61
755	99.82	90.68
756	99.83	90.72
757	99.84	90.71
758	99.83	90.69
759	99.85	90.66
760	99.84	90.71
761	99.85	90.60
762	99.84	90.52
763	99.87	90.54
764	99.87	90.53
765	99.85	90.57
766	99.85	90.64
767	99.85	90.73
768	99.85	90.67
769	99.84	90.66
770	99.84	90.69
771	99.81	90.67
772	99.83	90.72
773	99.85	90.49
774	99.84	90.61
775	99.89	90.52
776	99.88	90.59
777	99.87	90.65
778	99.86	90.62
779	99.88	90.68
780	99.84	90.50
781	99.87	90.58
782	99.86	90.61
783	99.85	90.69
784	99.87	90.65
785	99.87	90.52
786	99.88	90.61
787	99.85	90.48
788	99.85	90.65
789	99.86	90.50
790	99.88	90.67
791	99.86	90.61
792	99.84	90.55
793	99.87	90.58
794	99.87	90.69
795	99.87	90.64
796	99.89	90.68
797	99.85	90.56
798	99.86	90.78
799	99.89	90.75
800	99.86	90.82
801	99.87	90.68
802	99.87	90.72
803	99.86	90.66
804	99.87	90.69
805	99.87	90.67
806	99.87	90.54
807	99.86	90.69
808	99.86	90.71
809	99.86	90.63
810	99.87	90.61
811	99.86	90.60
812	99.87	90.72
813	99.84	90.54
814	99.88	90.55
815	99.88	90.65
816	99.87	90.65
817	99.89	90.67
818	99.88	90.68
819	99.86	90.71
820	99.91	90.76
821	99.88	90.72
822	99.85	90.75
823	99.86	90.64
824	99.88	90.63
825	99.88	90.68
826	99.88	90.72
827	99.83	90.70
828	99.88	90.67
829	99.89	90.75
830	99.88	90.78
831	99.88	90.65
832	99.88	90.75
833	99.87	90.68
834	99.89	90.75
835	99.89	90.69
836	99.89	90.74
837	99.89	90.64
838	99.88	90.69
839	99.87	90.71
840	99.89	90.61
841	99.90	90.67
842	99.85	90.64
843	99.86	90.69
844	99.87	90.66
845	99.87	90.72
846	99.87	90.71
847	99.88	90.61
848	99.92	90.67
849	99.89	90.60
850	99.87	90.59
851	99.86	90.62
852	99.90	90.68
853	99.90	90.66
854	99.88	90.60
855	99.88	90.69
856	99.90	90.73
857	99.89	90.72
858	99.89	90.68
859	99.90	90.59
860	99.89	90.58
861	99.88	90.70
862	99.89	90.79
863	99.92	90.73
864	99.87	90.76
865	99.90	90.81
866	99.90	90.63
867	99.87	90.80
868	99.90	90.67
869	99.85	90.68
870	99.90	90.66
871	99.89	90.62
872	99.89	90.73
873	99.90	90.54
874	99.87	90.63
875	99.91	90.80
876	99.91	90.76
877	99.90	90.79
878	99.89	90.69
879	99.88	90.71
880	99.90	90.71
881	99.88	90.81
882	99.90	90.68
883	99.89	90.72
884	99.90	90.67
885	99.89	90.69
886	99.90	90.63
887	99.89	90.76
888	99.91	90.68
889	99.88	90.71
890	99.90	90.73
891	99.90	90.77
892	99.92	90.73
893	99.90	90.76
894	99.91	90.74
895	99.91	90.70
896	99.88	90.62
897	99.90	90.71
898	99.91	90.65
899	99.89	90.74
900	99.93	90.67
901	99.88	90.64
902	99.91	90.70
903	99.93	90.77
904	99.90	90.66
905	99.91	90.79
906	99.92	90.85
907	99.92	90.67
908	99.90	90.72
909	99.89	90.72
910	99.92	90.65
911	99.89	90.68
912	99.90	90.75
913	99.91	90.75
914	99.90	90.69
915	99.90	90.68
916	99.91	90.70
917	99.88	90.68
918	99.90	90.66
919	99.90	90.81
920	99.91	90.70
921	99.90	90.75
922	99.91	90.69
923	99.91	90.68
924	99.89	90.63
925	99.91	90.65
926	99.90	90.69
927	99.92	90.80
928	99.92	90.61
929	99.90	90.67
930	99.89	90.77
931	99.91	90.64
932	99.89	90.72
933	99.93	90.65
934	99.91	90.77
935	99.91	90.69
936	99.91	90.73
937	99.89	90.66
938	99.88	90.72
939	99.92	90.74
940	99.90	90.63
941	99.91	90.64
942	99.92	90.72
943	99.89	90.62
944	99.92	90.78
945	99.91	90.84
946	99.93	90.62
947	99.89	90.74
948	99.92	90.75
949	99.94	90.59
950	99.91	90.75
951	99.90	90.73
952	99.92	90.67
953	99.92	90.72
954	99.91	90.71
955	99.91	90.71
956	99.92	90.63
957	99.91	90.68
958	99.92	90.76
959	99.89	90.66
960	99.92	90.87
961	99.92	90.70
962	99.89	90.67
963	99.93	90.71
964	99.92	90.76
965	99.91	90.73
966	99.91	90.67
967	99.92	90.76
968	99.94	90.77
969	99.90	90.76
970	99.92	90.78
971	99.91	90.68
972	99.92	90.73
973	99.92	90.85
974	99.92	90.70
975	99.90	90.71
976	99.91	90.70
977	99.90	90.65
978	99.93	90.82
979	99.93	90.77
980	99.93	90.64
981	99.91	90.73
982	99.91	90.71
983	99.91	90.73
984	99.89	90.79
985	99.92	90.75
986	99.92	90.82
987	99.91	90.76
988	99.91	90.86
989	99.93	90.76
990	99.92	90.80
991	99.93	90.72
992	99.92	90.71
993	99.93	90.71
994	99.89	90.71
995	99.90	90.71
996	99.92	90.77
997	99.91	90.73
998	99.90	90.77
999	99.90	90.75
1000 99.91	90.84


==> Experiment/densenet/incremental.txt <==
Epoch	TrainAcc	TestAcc	ObfTrainAcc	ObfTestAcc
1	0.3113	0.4125	0.2174	0.332
2	0.4445	0.4476	0.3641	0.4036
3	0.4975	0.4884	0.4265	0.4423
4	0.5334	0.4919	0.4666	0.4784
5	0.5609	0.545	0.4961	0.4849
6	0.5809	0.5548	0.5245	0.5027
7	0.5999	0.5699	0.5459	0.5216
8	0.6152	0.5808	0.5651	0.5325
9	0.6307	0.5824	0.579	0.539
10	0.6443	0.5776	0.5931	0.5497
11	0.6565	0.5948	0.6043	0.5514
12	0.665	0.6073	0.6173	0.5637
13	0.6771	0.6033	0.6285	0.5666
14	0.6895	0.6189	0.6414	0.571
15	0.6984	0.6048	0.6491	0.5761
16	0.7071	0.6074	0.6584	0.5809
17	0.7183	0.6128	0.6679	0.5794
18	0.7271	0.6238	0.6736	0.5843
19	0.7322	0.6318	0.6824	0.5799
20	0.741	0.6269	0.6911	0.5809
21	0.7496	0.6225	0.6969	0.5935
22	0.757	0.6303	0.7065	0.5879
23	0.7659	0.6227	0.7143	0.5926
24	0.7701	0.6318	0.7169	0.5914
25	0.7784	0.6301	0.7252	0.5911
26	0.7839	0.6391	0.7322	0.5932
27	0.7899	0.6369	0.7386	0.5972
28	0.7938	0.6361	0.746	0.5945
29	0.7972	0.6376	0.7527	0.5917
30	0.806	0.64	0.754	0.5972
31	0.8097	0.6382	0.7606	0.6043
32	0.8169	0.6377	0.7678	0.6019
33	0.8227	0.6415	0.7705	0.5949
34	0.8243	0.6408	0.7754	0.5943
35	0.8295	0.6385	0.7821	0.6033
36	0.8326	0.6415	0.7849	0.6018
37	0.8371	0.641	0.7934	0.602
38	0.8382	0.6332	0.7954	0.5988
39	0.8448	0.6471	0.8019	0.5946
40	0.8492	0.6488	0.8014	0.6013
41	0.8546	0.6406	0.807	0.5982
42	0.8542	0.644	0.8108	0.6034
43	0.8561	0.6385	0.8175	0.6082
44	0.8627	0.6429	0.8206	0.6021
45	0.8648	0.6389	0.8245	0.5995
46	0.8652	0.6435	0.8276	0.6096
47	0.8673	0.6396	0.8352	0.5958
48	0.8733	0.6388	0.8357	0.6004
49	0.8737	0.6366	0.8402	0.6058
50	0.873	0.6334	0.8425	0.6012
51	0.8793	0.6365	0.8499	0.5994
52	0.8807	0.6467	0.8496	0.6003
53	0.8842	0.6441	0.8512	0.6054
54	0.8856	0.6497	0.8539	0.6011
55	0.8897	0.6479	0.8601	0.5989
56	0.8873	0.6476	0.8644	0.598
57	0.8885	0.6474	0.8645	0.6003
58	0.8961	0.6456	0.8694	0.6033
59	0.8958	0.6474	0.8691	0.5996
60	0.8962	0.6441	0.8742	0.5987
61	0.898	0.6393	0.8747	0.5988
62	0.8989	0.6471	0.8754	0.6065
63	0.9034	0.6487	0.8815	0.6018
64	0.9036	0.6508	0.8814	0.6021
65	0.904	0.6476	0.8832	0.6016
66	0.9088	0.6472	0.886	0.601
67	0.9045	0.6525	0.8878	0.599
68	0.9112	0.6477	0.8916	0.599
69	0.9075	0.6471	0.8923	0.6069
70	0.9109	0.6456	0.895	0.6052
71	0.9133	0.6461	0.8953	0.6055
72	0.9109	0.6422	0.9001	0.6047
73	0.9176	0.6531	0.9019	0.6043
74	0.9148	0.6494	0.9041	0.5991
75	0.915	0.6434	0.9063	0.601
76	0.9187	0.651	0.9062	0.6044
77	0.9156	0.6467	0.9079	0.6038
78	0.9194	0.6498	0.9078	0.6039
79	0.92	0.6516	0.9109	0.5961
80	0.9231	0.6534	0.9135	0.6019
81	0.9223	0.6514	0.914	0.6026
82	0.9241	0.6514	0.9176	0.5994
83	0.925	0.6471	0.9164	0.6026
84	0.9247	0.6512	0.9171	0.6032
85	0.928	0.6529	0.9199	0.6013
86	0.9314	0.6504	0.9193	0.6009
87	0.9283	0.6461	0.9235	0.5971
88	0.9305	0.6492	0.9236	0.601
89	0.9314	0.6537	0.9258	0.6063
90	0.929	0.6507	0.9241	0.6024
91	0.9266	0.6506	0.9254	0.6032
92	0.931	0.6449	0.9275	0.6059
93	0.9324	0.648	0.931	0.6069
94	0.9316	0.6472	0.9311	0.6061
95	0.9322	0.6377	0.9311	0.6028
96	0.9332	0.647	0.9294	0.6041
97	0.936	0.651	0.9318	0.6041
98	0.9373	0.6508	0.9341	0.6072
99	0.9354	0.6524	0.9341	0.5975
100	0.9372	0.644	0.9351	0.6072
101	0.9398	0.6505	0.935	0.6091
102	0.9376	0.6544	0.9365	0.6048
103	0.9398	0.6542	0.9396	0.6039
104	0.9369	0.6523	0.9384	0.6034
105	0.94	0.6522	0.9375	0.6126
106	0.9397	0.6552	0.9399	0.6057
107	0.9412	0.6504	0.9411	0.6072
108	0.9425	0.6501	0.9412	0.6028
109	0.9414	0.6576	0.9421	0.6048
110	0.9381	0.6507	0.9437	0.603
111	0.9433	0.6466	0.9459	0.6048
112	0.9414	0.6492	0.9437	0.6004
113	0.946	0.6528	0.9454	0.6062
114	0.9447	0.6509	0.9443	0.6067
115	0.9429	0.6465	0.9465	0.6042
116	0.9439	0.6503	0.949	0.5982
117	0.9479	0.6538	0.9477	0.6025
118	0.9454	0.6555	0.947	0.604
119	0.9485	0.6594	0.9469	0.6062
120	0.9465	0.661	0.9481	0.6045
121	0.9485	0.6553	0.9491	0.6053
122	0.9478	0.6551	0.9478	0.6069
123	0.9475	0.6562	0.9504	0.6094
124	0.9496	0.6508	0.9505	0.6024
125	0.9498	0.6543	0.9511	0.6102
126	0.9477	0.6607	0.9528	0.6057
127	0.9498	0.6546	0.9516	0.6062
128	0.9482	0.6515	0.9541	0.6086
129	0.9493	0.6598	0.9549	0.6036
130	0.9517	0.6612	0.951	0.6056
131	0.9506	0.6527	0.9546	0.6097
132	0.952	0.6446	0.9518	0.6129
133	0.9497	0.6532	0.9555	0.6119
134	0.9539	0.6535	0.955	0.6058
135	0.9505	0.6558	0.9572	0.6084
136	0.953	0.6537	0.9566	0.6033
137	0.9556	0.6556	0.9576	0.6125
138	0.952	0.659	0.9549	0.6033
139	0.9543	0.6551	0.958	0.6066
140	0.9553	0.6534	0.9576	0.6146
141	0.9546	0.6489	0.9583	0.6121
142	0.9555	0.6533	0.9583	0.6015
143	0.9534	0.6536	0.9574	0.6029
144	0.9561	0.656	0.957	0.6092
145	0.957	0.6496	0.9566	0.6082
146	0.9534	0.6526	0.9583	0.6098
147	0.9536	0.6491	0.9569	0.6051
148	0.9568	0.6575	0.9597	0.6015
149	0.9561	0.6605	0.9596	0.6058
150	0.9562	0.6567	0.9618	0.6108
151	0.9565	0.6495	0.9613	0.6062
152	0.9549	0.6487	0.9636	0.6078
153	0.9601	0.65	0.9616	0.6066
154	0.9578	0.6496	0.9615	0.6072
155	0.9591	0.6513	0.962	0.6118
156	0.9565	0.6599	0.9615	0.6052
157	0.9589	0.6536	0.9613	0.6093
158	0.9599	0.6529	0.9633	0.6084
159	0.9588	0.6495	0.9645	0.61
160	0.9602	0.6537	0.9624	0.6103
161	0.9592	0.6501	0.9639	0.611
162	0.9588	0.6555	0.9635	0.6145
163	0.9584	0.6547	0.9634	0.6
164	0.9613	0.6528	0.9651	0.6087
165	0.961	0.6506	0.965	0.606
166	0.9606	0.6472	0.964	0.6097
167	0.9611	0.6561	0.9646	0.604
168	0.963	0.6559	0.9644	0.602
169	0.9617	0.6594	0.9668	0.6029
170	0.9613	0.6563	0.9653	0.6096
171	0.9605	0.6514	0.9659	0.603
172	0.9621	0.6547	0.966	0.61
173	0.9634	0.6512	0.9672	0.6038
174	0.9622	0.6522	0.9652	0.605
175	0.9615	0.6516	0.9683	0.6141
176	0.9643	0.6584	0.9686	0.6058
177	0.9621	0.6596	0.9666	0.6055
178	0.9623	0.6546	0.9666	0.6084
179	0.9632	0.6547	0.9677	0.6107
180	0.9616	0.6548	0.9689	0.6051
181	0.9623	0.6594	0.9667	0.6121
182	0.9632	0.6527	0.9673	0.6107
183	0.9632	0.6595	0.9673	0.6058
184	0.9654	0.6577	0.9689	0.6044
185	0.9647	0.6572	0.9661	0.6104
186	0.9656	0.6575	0.967	0.6065
187	0.9641	0.6591	0.9692	0.6151
188	0.9653	0.6596	0.969	0.6071
189	0.9631	0.6623	0.9704	0.6081
190	0.9653	0.6576	0.9689	0.6033
191	0.967	0.6614	0.9708	0.6078
192	0.9655	0.6567	0.9691	0.6127
193	0.9632	0.6575	0.9695	0.6099
194	0.9674	0.6618	0.9706	0.6102
195	0.9648	0.6612	0.9709	0.6144
196	0.968	0.658	0.9682	0.6052
197	0.9681	0.6559	0.9714	0.6117
198	0.9646	0.6473	0.9699	0.6115
199	0.965	0.65	0.9717	0.6115
200	0.9665	0.6492	0.9709	0.6074
201	0.967	0.6506	0.9707	0.6132
202	0.968	0.6599	0.9718	0.6127
203	0.9675	0.6582	0.9718	0.6076
204	0.9686	0.657	0.9718	0.6092
205	0.9678	0.6552	0.9694	0.6064
206	0.9678	0.6549	0.9719	0.6088
207	0.9694	0.6555	0.9718	0.6109
208	0.9682	0.6543	0.9708	0.6088
209	0.9659	0.6549	0.9728	0.612
210	0.9687	0.6631	0.9709	0.6057
211	0.9691	0.6619	0.9717	0.6109
212	0.9666	0.6534	0.9716	0.608
213	0.9685	0.6584	0.9737	0.6105
214	0.9689	0.6531	0.9707	0.6078
215	0.9672	0.6522	0.9717	0.6081
216	0.9684	0.6604	0.9743	0.6161
217	0.9681	0.6496	0.9739	0.6056
218	0.9691	0.6538	0.9734	0.6066
219	0.9687	0.66	0.9717	0.6098
220	0.9694	0.6597	0.9725	0.6049
221	0.9702	0.6588	0.9748	0.6051
222	0.9707	0.656	0.9736	0.6092
223	0.9703	0.6637	0.9752	0.6101
224	0.9679	0.6577	0.9733	0.6068
225	0.9704	0.6612	0.974	0.6069
226	0.9703	0.6557	0.9725	0.6116
227	0.9703	0.6593	0.9749	0.6037
228	0.9703	0.6591	0.9751	0.6105
229	0.9719	0.6569	0.9745	0.609
230	0.9712	0.6544	0.9742	0.6046
231	0.971	0.6583	0.9743	0.6085
232	0.9708	0.6567	0.9763	0.6102
233	0.9708	0.6573	0.9731	0.6075
234	0.971	0.6578	0.9743	0.612
235	0.9707	0.6531	0.9755	0.6092
236	0.9714	0.6614	0.9765	0.6092
237	0.9719	0.6571	0.9762	0.6136
238	0.9713	0.6517	0.9755	0.6103
239	0.9709	0.6589	0.9756	0.6059
240	0.9722	0.6526	0.9745	0.6039
241	0.971	0.6585	0.9758	0.6089
242	0.9738	0.6556	0.9759	0.6128
243	0.9713	0.6583	0.9779	0.6062
244	0.9722	0.6572	0.976	0.6092
245	0.9714	0.6606	0.9765	0.6082
246	0.9733	0.6549	0.975	0.6074
247	0.9739	0.6546	0.9759	0.6107
248	0.9712	0.6631	0.975	0.6098
249	0.9736	0.6645	0.9771	0.6164
250	0.9747	0.6599	0.9771	0.6124
251	0.9734	0.6618	0.9753	0.6114
252	0.9745	0.6575	0.9774	0.6027
253	0.9729	0.6608	0.9771	0.6098
254	0.9743	0.6514	0.9769	0.6114
255	0.9738	0.6607	0.9774	0.6105
256	0.9718	0.6539	0.9777	0.6072
257	0.9741	0.6581	0.9789	0.6094
258	0.9723	0.657	0.9757	0.6108
259	0.974	0.6657	0.9771	0.615
260	0.9743	0.6573	0.9783	0.6124
261	0.9729	0.6603	0.9752	0.6091
262	0.9746	0.6653	0.9773	0.6097
263	0.9741	0.6633	0.9778	0.6088
264	0.9754	0.6653	0.9785	0.6014
265	0.9733	0.6595	0.9781	0.6085
266	0.9737	0.6612	0.98	0.6103
267	0.9746	0.6598	0.9796	0.6129
268	0.9735	0.6562	0.9767	0.6067
269	0.9744	0.6617	0.9773	0.6048
270	0.9729	0.6515	0.9767	0.6104
271	0.9749	0.6585	0.9792	0.612
272	0.9761	0.6574	0.9799	0.6112
273	0.9739	0.6569	0.9783	0.61
274	0.9739	0.6565	0.9785	0.6127
275	0.9762	0.6617	0.9778	0.6104
276	0.9753	0.6634	0.9787	0.6039
277	0.9752	0.6636	0.978	0.6097
278	0.9744	0.6619	0.9785	0.611
279	0.9757	0.6596	0.9792	0.6022
280	0.9757	0.6594	0.9793	0.6128
281	0.9761	0.6544	0.9784	0.6078
282	0.9757	0.6628	0.9797	0.6097
283	0.9754	0.655	0.9796	0.6174
284	0.9753	0.6604	0.9805	0.6131
285	0.9754	0.6535	0.9787	0.6098
286	0.9768	0.6532	0.9796	0.6054
287	0.9777	0.6582	0.9779	0.6097
288	0.9769	0.657	0.9799	0.6121
289	0.9776	0.667	0.9797	0.6142
290	0.9752	0.6595	0.9795	0.6059
291	0.9759	0.6581	0.979	0.6061
292	0.9763	0.6574	0.9786	0.6093
293	0.9773	0.6631	0.9815	0.6111
294	0.9751	0.6578	0.9785	0.6086
295	0.9765	0.654	0.9799	0.6119
296	0.9753	0.6613	0.981	0.6158
297	0.9764	0.658	0.9797	0.613
298	0.9764	0.6623	0.9801	0.6099
299	0.9765	0.6574	0.981	0.6096
300	0.978	0.6606	0.9808	0.6126
301	0.9778	0.6572	0.9798	0.6127
302	0.9776	0.6532	0.9806	0.6142
303	0.9772	0.6594	0.9801	0.6066
304	0.976	0.6564	0.9806	0.608
305	0.9779	0.6617	0.9806	0.6132
306	0.9775	0.6621	0.9811	0.6079
307	0.9787	0.6655	0.9819	0.6092
308	0.979	0.6602	0.9814	0.6071
309	0.9772	0.6599	0.9819	0.6072
310	0.9777	0.663	0.981	0.6113
311	0.9773	0.661	0.9811	0.6106
312	0.9759	0.6574	0.9778	0.6075
313	0.9783	0.6588	0.9813	0.6092
314	0.9768	0.6604	0.982	0.6064
315	0.9773	0.6592	0.9809	0.6122
316	0.9777	0.6627	0.9792	0.6152
317	0.9792	0.6583	0.9797	0.6042
318	0.9784	0.6598	0.9824	0.6139
319	0.979	0.6598	0.9822	0.6094
320	0.9781	0.6638	0.9818	0.6089
321	0.9785	0.6519	0.9822	0.6129
322	0.9776	0.6564	0.9813	0.6114
323	0.9779	0.662	0.9813	0.607
324	0.9798	0.6651	0.983	0.6087
325	0.978	0.6583	0.9819	0.6113
326	0.9792	0.6603	0.9817	0.6112
327	0.9791	0.662	0.9805	0.6165
328	0.9791	0.6611	0.9823	0.6126
329	0.9793	0.658	0.9809	0.6106
330	0.9801	0.6577	0.9821	0.6149
331	0.9794	0.6599	0.9828	0.6195
332	0.9794	0.6631	0.9823	0.6128
333	0.9779	0.663	0.9807	0.6093
334	0.9797	0.6634	0.9821	0.6135
335	0.9792	0.6621	0.9825	0.6162
336	0.978	0.6626	0.9835	0.6161
337	0.9787	0.6669	0.9817	0.6165
338	0.9797	0.6604	0.9823	0.6121
339	0.9807	0.6635	0.9822	0.6147
340	0.9802	0.6623	0.9832	0.6146
341	0.9785	0.6651	0.9818	0.6117
342	0.9797	0.664	0.9835	0.6142
343	0.9775	0.6657	0.9827	0.6099
344	0.9796	0.66	0.9828	0.6097
345	0.9792	0.6608	0.9826	0.6093
346	0.9808	0.6615	0.9828	0.6098
347	0.9796	0.658	0.9818	0.6157
348	0.9799	0.663	0.982	0.6134
349	0.9798	0.6667	0.9827	0.6149
350	0.9796	0.658	0.984	0.6159
351	0.9802	0.6631	0.9834	0.613
352	0.9797	0.661	0.9836	0.6145
353	0.9812	0.6619	0.9828	0.6096
354	0.9802	0.6621	0.9831	0.6201
355	0.9803	0.6571	0.9823	0.6148
356	0.9798	0.6607	0.9833	0.6121
357	0.9805	0.6585	0.9847	0.6107
358	0.9795	0.6584	0.9842	0.6056
359	0.9803	0.6576	0.9814	0.6118
360	0.9806	0.6584	0.9823	0.6088
361	0.9803	0.6558	0.9834	0.6099
362	0.9809	0.6586	0.9841	0.6137
363	0.9805	0.661	0.9827	0.606
364	0.9805	0.6592	0.9833	0.611
365	0.9819	0.6603	0.9837	0.6163
366	0.9822	0.6612	0.9844	0.6087
367	0.9804	0.6602	0.9846	0.6098
368	0.9795	0.6591	0.9831	0.609
369	0.9815	0.6606	0.982	0.6139
370	0.9824	0.6656	0.9837	0.6066
371	0.9808	0.6671	0.9834	0.6041
372	0.9813	0.6603	0.982	0.6067
373	0.9811	0.6608	0.9833	0.6112
374	0.9808	0.6648	0.985	0.6127
375	0.9806	0.6615	0.9843	0.6134
376	0.9807	0.6593	0.9852	0.614
377	0.9802	0.6605	0.984	0.6098
378	0.9822	0.6611	0.9839	0.613
379	0.9805	0.6633	0.9847	0.6101
380	0.9805	0.6653	0.9834	0.6102
381	0.9804	0.6663	0.9841	0.6071
382	0.9822	0.6633	0.9847	0.6121
383	0.9825	0.6665	0.9841	0.6099
384	0.9824	0.6603	0.9853	0.6112
385	0.9823	0.6569	0.9849	0.616
386	0.9804	0.6605	0.9842	0.6126
387	0.9811	0.6588	0.9842	0.6121
388	0.9807	0.6658	0.9844	0.6116
389	0.9833	0.6622	0.9837	0.6114
390	0.9822	0.6621	0.9822	0.6098
391	0.9807	0.6566	0.985	0.6138
392	0.9818	0.6569	0.9844	0.6111
393	0.9825	0.6681	0.9841	0.6109
394	0.9824	0.6651	0.9847	0.614
395	0.9809	0.6674	0.9844	0.607
396	0.9812	0.663	0.9835	0.6109
397	0.9803	0.6625	0.9845	0.6058
398	0.9814	0.6667	0.9859	0.6096
399	0.9818	0.6653	0.9851	0.6148
400	0.9829	0.6579	0.9849	0.6094
401	0.9809	0.6593	0.9843	0.6106
402	0.9826	0.6635	0.9847	0.6094
403	0.9832	0.6623	0.9853	0.6152
404	0.9801	0.6578	0.9856	0.6076
405	0.9832	0.6678	0.9849	0.6045
406	0.9835	0.6643	0.9835	0.6085
407	0.9826	0.6652	0.9837	0.6117
408	0.9819	0.6636	0.9846	0.6078
409	0.9816	0.6637	0.9845	0.6057
410	0.9823	0.6652	0.9865	0.6089
411	0.9817	0.6589	0.985	0.6144
412	0.9826	0.6612	0.9857	0.6108
413	0.9825	0.663	0.9849	0.6146
414	0.9845	0.6642	0.9867	0.6186
415	0.9844	0.666	0.9839	0.6147
416	0.9831	0.6632	0.9853	0.6096
417	0.983	0.6629	0.9844	0.6121
418	0.9827	0.6603	0.9855	0.6048
419	0.9813	0.6607	0.9861	0.6059
420	0.9827	0.6637	0.9852	0.612
421	0.9835	0.6643	0.9859	0.617
422	0.9838	0.6715	0.9872	0.6114
423	0.9837	0.6648	0.9848	0.6121
424	0.9837	0.6648	0.9855	0.6101
425	0.9824	0.6606	0.985	0.6108
426	0.9834	0.6577	0.9862	0.6115
427	0.983	0.6642	0.9853	0.6145
428	0.9826	0.6673	0.986	0.6161
429	0.9836	0.6664	0.9868	0.6132
430	0.9829	0.6694	0.9869	0.6098
431	0.9835	0.6672	0.9844	0.6074
432	0.9837	0.6677	0.9853	0.6089
433	0.9827	0.6679	0.9881	0.6141
434	0.9831	0.666	0.9864	0.6144
435	0.9837	0.6618	0.9858	0.6134
436	0.9824	0.6683	0.9849	0.6099
437	0.9841	0.6652	0.9861	0.612
438	0.9834	0.6649	0.9872	0.6129
439	0.9837	0.6678	0.9847	0.6094
440	0.9847	0.668	0.9863	0.6089
441	0.9836	0.6644	0.9853	0.611
442	0.9825	0.6628	0.9864	0.6079
443	0.9835	0.6623	0.9865	0.6032
444	0.984	0.6656	0.9864	0.6097
445	0.9842	0.6638	0.9855	0.608
446	0.9839	0.6637	0.9854	0.6113
447	0.9835	0.6655	0.9856	0.6122
448	0.9841	0.664	0.9875	0.6167
449	0.984	0.6592	0.9871	0.6069
450	0.9837	0.6637	0.9856	0.6114
451	0.9837	0.661	0.9863	0.6107
452	0.9832	0.6618	0.9861	0.6161
453	0.9841	0.6618	0.9861	0.6072
454	0.9843	0.6655	0.986	0.6079
455	0.9838	0.6613	0.9855	0.6064
456	0.984	0.6712	0.9876	0.6099
457	0.9842	0.6654	0.9857	0.6116
458	0.9837	0.6628	0.9867	0.6106
459	0.9845	0.6663	0.9878	0.6113
460	0.9848	0.6663	0.9867	0.6122
461	0.9846	0.6642	0.9861	0.6154
462	0.9843	0.6589	0.9867	0.6111
463	0.9846	0.6649	0.9852	0.6155
464	0.9827	0.6638	0.9869	0.6066
465	0.9836	0.6627	0.9876	0.6087
466	0.9842	0.6617	0.9878	0.6111
467	0.9833	0.6652	0.9874	0.6077
468	0.9855	0.6588	0.9856	0.6144
469	0.9858	0.6685	0.9878	0.6122
470	0.9853	0.6667	0.9877	0.6145
471	0.9852	0.6647	0.9879	0.6114
472	0.9845	0.6644	0.9867	0.6136
473	0.9851	0.6641	0.986	0.6127
474	0.9851	0.6665	0.9863	0.6108
475	0.9845	0.6624	0.9862	0.6131
476	0.9848	0.6706	0.987	0.6073
477	0.9825	0.6712	0.9869	0.6101
478	0.9833	0.6696	0.9875	0.6114
479	0.9863	0.6674	0.9881	0.6166
480	0.9848	0.6716	0.9886	0.6164
481	0.9849	0.6644	0.9867	0.6097
482	0.9828	0.6629	0.9871	0.6095
483	0.9849	0.666	0.9872	0.6126
484	0.9843	0.6666	0.9853	0.6111
485	0.9864	0.6662	0.987	0.6136
486	0.985	0.6609	0.9888	0.614
487	0.9838	0.6665	0.987	0.6102
488	0.9846	0.6644	0.987	0.607
489	0.985	0.6656	0.9857	0.6143
490	0.9848	0.6652	0.9871	0.6093
491	0.9866	0.6668	0.9875	0.6105
492	0.9856	0.6623	0.9878	0.6096
493	0.9847	0.6612	0.9877	0.6145
494	0.9856	0.6683	0.9866	0.6126
495	0.9862	0.6671	0.9891	0.6102
496	0.9843	0.6687	0.9863	0.6142
497	0.987	0.663	0.9877	0.6077
498	0.9849	0.6644	0.9874	0.6102
499	0.986	0.6672	0.9868	0.6054
500	0.9844	0.6637	0.9885	0.6195


==> Experiment/densenet/train.txt <==
Epoch	TrainLoss	TrainAcc	TestLoss	TestAcc
1	  0.013991	35.15	 0.0113397	46.69
2	  0.0109533	49.24	 0.00959634	55.83
3	  0.00978215	55.28	 0.00856516	61.06
4	  0.00894463	59.35	 0.00817651	63.09
5	  0.00828838	62.24	 0.00761107	65.80
6	  0.00777937	64.96	 0.00722211	67.79
7	  0.00728489	67.29	 0.00696693	68.78
8	  0.006968	68.73	 0.00646884	71.26
9	  0.00663695	70.34	 0.00639584	71.72
10	  0.00638533	71.48	 0.00592761	73.79
11	  0.00613989	72.42	 0.00585599	74.26
12	  0.00591429	73.48	 0.00617087	72.96
13	  0.00575577	74.29	 0.00578581	75.10
14	  0.00552957	75.27	 0.0054419	76.51
15	  0.0053993	75.78	 0.00525185	77.15
16	  0.00523834	76.74	 0.00535965	76.78
17	  0.00513027	77.08	 0.00505313	78.14
18	  0.00500376	77.86	 0.00521572	77.86
19	  0.00487268	78.43	 0.00487847	79.40
20	  0.0047649	78.95	 0.00502849	78.11
21	  0.00463918	79.36	 0.00497425	79.08
22	  0.00455216	79.77	 0.00473204	79.82
23	  0.00443755	80.16	 0.00456342	80.53
24	  0.00434656	80.77	 0.00484979	79.52
25	  0.00423778	81.13	 0.00447195	80.97
26	  0.00422284	81.03	 0.00454173	80.62
27	  0.00413218	81.56	 0.00442071	81.14
28	  0.00404374	81.81	 0.00452653	81.08
29	  0.0039383	82.39	 0.00433239	81.38
30	  0.00391505	82.61	 0.00428221	81.51
31	  0.00382885	82.92	 0.00420756	82.17
32	  0.00377995	83.13	 0.00421241	82.26
33	  0.00371378	83.39	 0.00428567	81.92
34	  0.00364278	83.68	 0.00421284	82.72
35	  0.00361324	83.71	 0.0042139	82.29
36	  0.00351994	84.38	 0.00424848	82.46
37	  0.00345999	84.55	 0.00409342	82.74
38	  0.00338767	84.78	 0.00424911	82.17
39	  0.00335123	84.85	 0.00417337	82.97
40	  0.00333121	85.06	 0.00408713	83.42
41	  0.00325452	85.31	 0.0038956	83.75
42	  0.00324765	85.47	 0.00406317	83.31
43	  0.00314161	85.94	 0.00386759	83.78
44	  0.00313217	85.97	 0.00400911	83.74
45	  0.00307316	86.20	 0.00378654	84.29
46	  0.00304886	86.42	 0.00386585	84.04
47	  0.00298203	86.65	 0.00384266	84.24
48	  0.00298319	86.63	 0.00391818	83.75
49	  0.00293037	86.74	 0.00405828	83.65
50	  0.00287825	86.99	 0.00370883	84.68
51	  0.0028401	87.32	 0.00377555	84.70
52	  0.00281915	87.34	 0.0038369	84.61
53	  0.0027565	87.58	 0.00380513	84.76
54	  0.0027332	87.72	 0.00376091	84.76
55	  0.0026865	87.88	 0.00384708	84.42
56	  0.00265109	87.92	 0.00390488	84.39
57	  0.00264829	88.04	 0.00388173	84.26
58	  0.00260239	88.36	 0.00405655	84.06
59	  0.00256596	88.41	 0.00377602	85.11
60	  0.00253907	88.53	 0.00380405	84.78
61	  0.00251268	88.69	 0.00396762	84.29
62	  0.00244395	88.87	 0.0038241	85.13
63	  0.00249811	88.77	 0.0037909	85.26
64	  0.00240426	89.14	 0.00383363	85.00
65	  0.00237623	89.26	 0.003742	85.06
66	  0.00238775	89.21	 0.00374332	85.53
67	  0.00231184	89.63	 0.00381701	85.23
68	  0.00230552	89.54	 0.00389682	84.75
69	  0.00226231	89.93	 0.00359857	85.74
70	  0.00223262	89.86	 0.00383237	84.83
71	  0.00219533	89.95	 0.00374037	85.42
72	  0.00220745	90.00	 0.00383181	85.39
73	  0.00216809	90.20	 0.00382619	85.20
74	  0.00218323	90.02	 0.00364304	85.76
75	  0.00211112	90.48	 0.00379816	85.23
76	  0.0021119	90.43	 0.00377662	85.71
77	  0.00210204	90.37	 0.00372272	85.97
78	  0.00208886	90.38	 0.00380311	85.82
79	  0.00205262	90.69	 0.00375395	85.88
80	  0.00201946	90.76	 0.00380568	85.55
81	  0.00197803	90.98	 0.00384148	85.79
82	  0.00200502	90.97	 0.00377089	85.75
83	  0.00195436	91.09	 0.00369722	86.23
84	  0.00192721	91.31	 0.00377178	85.90
85	  0.001933	91.29	 0.00365718	86.15
86	  0.00189806	91.44	 0.00383286	85.73
87	  0.00190077	91.36	 0.00389659	85.17
88	  0.00186477	91.47	 0.00372175	86.00
89	  0.0018069	91.87	 0.00360051	86.35
90	  0.00184506	91.55	 0.00375875	86.04
91	  0.00178591	91.78	 0.00377883	85.85
92	  0.00181842	91.77	 0.00372706	86.04
93	  0.0017904	91.70	 0.00385971	86.13
94	  0.00173915	92.00	 0.00375174	86.07
95	  0.00171566	92.17	 0.00370158	86.60
96	  0.00170695	92.33	 0.00382418	86.05
97	  0.00168169	92.23	 0.00363494	86.71
98	  0.00164841	92.43	 0.00382075	86.31
99	  0.00166074	92.48	 0.0038642	86.38
100	  0.00164426	92.42	 0.00379864	86.49
101	  0.00162438	92.61	 0.00374416	86.56
102	  0.00162024	92.59	 0.00395377	86.00
103	  0.00162507	92.56	 0.00393121	86.28
104	  0.00158085	92.72	 0.00382171	86.52
105	  0.00159034	92.71	 0.00394049	86.12
106	  0.00155774	92.83	 0.00374396	86.69
107	  0.00155671	92.85	 0.00386073	86.39
108	  0.00152938	92.98	 0.00386258	86.35
109	  0.00149833	93.17	 0.00400613	86.17
110	  0.00148856	93.23	 0.00383227	86.64
111	  0.00148783	93.20	 0.00396026	86.62
112	  0.00147835	93.25	 0.00391904	86.92
113	  0.00145271	93.42	 0.0039268	86.47
114	  0.00146505	93.24	 0.00394991	86.38
115	  0.00142442	93.37	 0.00379688	86.78
116	  0.00140456	93.56	 0.00390714	86.69
117	  0.00140894	93.51	 0.00398071	86.20
118	  0.00138265	93.60	 0.00425253	85.57
119	  0.0013798	93.66	 0.0039196	86.52
120	  0.00137434	93.69	 0.0038982	86.28
121	  0.00136135	93.78	 0.00394068	86.40
122	  0.0013297	93.91	 0.00391427	86.56
123	  0.00133595	93.92	 0.00395451	86.48
124	  0.00132697	93.90	 0.00381967	87.03
125	  0.00130723	93.92	 0.00380932	86.62
126	  0.00127174	94.29	 0.00388881	87.07
127	  0.00129825	94.07	 0.00376523	86.94
128	  0.00130706	93.96	 0.0040038	86.51
129	  0.00126633	94.17	 0.00379269	87.22
130	  0.0012912	94.07	 0.00383787	86.83
131	  0.00126078	94.16	 0.00391249	86.62
132	  0.00126488	94.14	 0.00399599	86.73
133	  0.00123576	94.29	 0.00392517	87.09
134	  0.00124943	94.27	 0.00394199	87.00
135	  0.0011915	94.52	 0.0037527	87.28
136	  0.00121137	94.50	 0.00398846	86.94
137	  0.00118848	94.55	 0.00391977	87.14
138	  0.00117878	94.47	 0.00387746	87.18
139	  0.0011609	94.60	 0.00389513	87.15
140	  0.00116916	94.66	 0.00385415	87.16
141	  0.00119176	94.54	 0.00389542	86.93
142	  0.00113044	94.84	 0.00399875	86.50
143	  0.00115016	94.72	 0.00413128	86.59
144	  0.00114227	94.75	 0.00397887	87.01
145	  0.00112688	94.81	 0.00396512	87.20
146	  0.00110595	94.96	 0.00412304	87.12
147	  0.00109745	95.01	 0.00405616	87.26
148	  0.00108835	94.96	 0.00394149	87.06
149	  0.00107334	95.13	 0.00400546	86.86
150	  0.00111008	94.73	 0.00391378	87.19
151	  0.00107817	95.10	 0.00380881	87.42
152	  0.00105533	95.14	 0.00382858	87.16
153	  0.00104268	95.17	 0.00400439	87.01
154	  0.00103981	95.18	 0.0040099	87.03
155	  0.00101891	95.39	 0.00414563	87.06
156	  0.00104509	95.21	 0.00398543	87.49
157	  0.00102987	95.37	 0.00385316	87.50
158	  0.000987606	95.44	 0.003917	86.97
159	  0.0010086	95.35	 0.0041122	87.06
160	  0.00099797	95.40	 0.00420687	86.91
161	  0.0010135	95.31	 0.00406491	87.12
162	  0.00099727	95.43	 0.00416793	87.09
163	  0.000979446	95.58	 0.00419931	87.16
164	  0.00100654	95.35	 0.00411774	87.39
165	  0.000947354	95.62	 0.00396615	87.38
166	  0.000944946	95.65	 0.00414627	87.17
167	  0.000938272	95.80	 0.00382042	87.80
168	  0.000950815	95.58	 0.00394748	87.65
169	  0.000956548	95.63	 0.004151	87.39
170	  0.000955303	95.58	 0.00406874	87.24
171	  0.000917281	95.78	 0.00404271	87.40
172	  0.000929157	95.78	 0.00394411	87.69
173	  0.000928293	95.73	 0.00410651	87.30
174	  0.000890791	95.86	 0.00420225	87.04
175	  0.000893994	95.84	 0.00393618	87.91
176	  0.000911744	95.86	 0.0040288	87.23
177	  0.000882884	96.05	 0.00415872	86.88
178	  0.000918435	95.69	 0.00404935	87.14
179	  0.000891312	95.85	 0.00405755	87.20
180	  0.000887244	95.88	 0.00403498	87.41
181	  0.00086819	95.97	 0.00415318	87.24
182	  0.000875854	95.88	 0.00428867	86.91
183	  0.000865607	96.06	 0.00401583	87.40
184	  0.000879514	95.96	 0.00407667	87.60
185	  0.000824578	96.26	 0.00395454	88.02
186	  0.000833917	96.16	 0.00408872	87.78
187	  0.000842462	96.14	 0.00399804	87.70
188	  0.000839284	96.15	 0.00428443	87.24
189	  0.000822136	96.21	 0.00406498	87.68
190	  0.00081319	96.27	 0.00412578	87.75
191	  0.000818807	96.24	 0.00431837	87.04
192	  0.000811456	96.40	 0.00418583	87.70
193	  0.000840826	96.16	 0.00406346	87.68
194	  0.000814576	96.22	 0.0042653	87.39
195	  0.000814403	96.32	 0.00391732	87.92
196	  0.000791127	96.40	 0.00404347	87.97
197	  0.000783447	96.39	 0.00404229	87.71
198	  0.000780641	96.37	 0.00396041	87.73
199	  0.000786491	96.41	 0.00418302	87.45
200	  0.000773365	96.48	 0.00419194	87.40
201	  0.000759126	96.57	 0.0041748	87.63
202	  0.000756953	96.54	 0.00402712	88.07
203	  0.00073701	96.62	 0.00421664	87.42
204	  0.00073895	96.58	 0.0041217	87.60
205	  0.000746847	96.60	 0.00386306	88.02
206	  0.000758923	96.46	 0.00418302	87.57
207	  0.0007527	96.59	 0.00399236	88.15
208	  0.000738427	96.62	 0.00409686	87.63
209	  0.000730058	96.65	 0.00405247	88.16
210	  0.000744752	96.52	 0.00444959	87.38
211	  0.000707914	96.74	 0.00426079	87.96
212	  0.000734669	96.68	 0.00410931	87.79
213	  0.000703999	96.78	 0.0040447	88.18
214	  0.000715986	96.78	 0.00409003	88.16
215	  0.00070136	96.80	 0.00413581	87.93
216	  0.000690967	96.82	 0.00415802	88.01
217	  0.000689919	96.86	 0.00398277	88.14
218	  0.000715456	96.73	 0.00428444	87.80
219	  0.000695667	96.78	 0.00414605	87.68
220	  0.000700628	96.79	 0.00450409	87.18
221	  0.000662458	96.99	 0.00411683	88.20
222	  0.000714368	96.76	 0.00443927	87.66
223	  0.000704996	96.76	 0.00432761	87.93
224	  0.000663668	96.97	 0.00422405	87.80
225	  0.000693385	96.86	 0.00422849	87.91
226	  0.000680106	96.87	 0.00425787	87.64
227	  0.00064646	97.06	 0.00435334	87.68
228	  0.000666358	96.98	 0.00435661	88.03
229	  0.000654437	97.09	 0.00423162	88.28
230	  0.000653049	97.03	 0.00434592	87.77
231	  0.000676669	96.81	 0.00445822	87.67
232	  0.000683503	96.97	 0.00422327	88.16
233	  0.000637154	97.15	 0.00411007	87.98
234	  0.000635022	97.07	 0.00403188	88.22
235	  0.000632488	97.12	 0.00430709	88.06
236	  0.000648096	96.96	 0.00430851	87.84
237	  0.000629714	97.13	 0.00421901	87.99
238	  0.000660852	97.01	 0.00429679	87.64
239	  0.000618815	97.16	 0.004496	87.62
240	  0.000629254	97.16	 0.00424177	88.17
241	  0.000600445	97.26	 0.00430064	88.16
242	  0.000668932	96.98	 0.00411466	88.06
243	  0.000609691	97.21	 0.00430023	87.89
244	  0.000624069	97.26	 0.00432072	87.85
245	  0.000627538	97.08	 0.00426078	87.96
246	  0.00063092	97.12	 0.00425304	87.94
247	  0.000620408	97.19	 0.00443271	87.84
248	  0.000605652	97.26	 0.00433378	87.99
249	  0.000586826	97.33	 0.00435662	87.71
250	  0.000584555	97.27	 0.00426282	88.06
251	  0.000595843	97.31	 0.00437206	87.81
252	  0.000587078	97.35	 0.00450383	87.21
253	  0.000571038	97.39	 0.00441459	87.56
254	  0.000595451	97.31	 0.00431119	87.99
255	  0.000572348	97.39	 0.00427726	88.18
256	  0.000580948	97.44	 0.00438505	88.21
257	  0.000573257	97.41	 0.00448402	87.74
258	  0.000631382	97.11	 0.0043844	87.93
259	  0.000580021	97.30	 0.00447701	87.73
260	  0.000574745	97.44	 0.00423398	88.28
261	  0.00057635	97.35	 0.00421082	88.07
262	  0.000574478	97.35	 0.00444072	87.61
263	  0.000551841	97.53	 0.00423216	88.46
264	  0.000563511	97.43	 0.00434366	87.99
265	  0.000557889	97.51	 0.00461408	87.59
266	  0.000541395	97.54	 0.00436473	88.33
267	  0.000566544	97.43	 0.00425836	88.21
268	  0.000551749	97.56	 0.00444127	88.20
269	  0.000566029	97.42	 0.00434412	88.02
270	  0.000534498	97.59	 0.00417678	88.45
271	  0.000566816	97.43	 0.00429417	88.00
272	  0.000542855	97.58	 0.00426535	88.18
273	  0.000547227	97.53	 0.00454327	87.58
274	  0.000562416	97.35	 0.0045291	88.17
275	  0.000518683	97.61	 0.00430205	88.23
276	  0.000511363	97.70	 0.0045707	88.17
277	  0.0005418	97.52	 0.00420382	88.63
278	  0.000520334	97.67	 0.0042994	88.37
279	  0.000533045	97.53	 0.00431609	88.27
280	  0.00051393	97.67	 0.00451998	87.96
281	  0.000543372	97.51	 0.00434815	88.19
282	  0.000528587	97.53	 0.00432442	88.35
283	  0.000509194	97.77	 0.00439337	88.16
284	  0.000519704	97.70	 0.00455433	87.63
285	  0.000493508	97.78	 0.0044557	88.04
286	  0.000498749	97.78	 0.00434258	88.52
287	  0.000496183	97.69	 0.00442587	88.19
288	  0.000525994	97.64	 0.00452363	88.03
289	  0.000503968	97.66	 0.00459033	87.97
290	  0.000507925	97.75	 0.00451832	88.02
291	  0.000519588	97.65	 0.0045764	88.03
292	  0.000521762	97.68	 0.00442378	87.89
293	  0.000502274	97.73	 0.00439961	88.17
294	  0.000502169	97.71	 0.00449093	87.99
295	  0.000503174	97.72	 0.00443921	88.06
296	  0.00046422	97.92	 0.004606	87.93
297	  0.000496746	97.74	 0.00469275	88.04
298	  0.000472556	97.85	 0.00466437	88.09
299	  0.000489601	97.81	 0.00446759	88.16
300	  0.000488222	97.78	 0.00449567	88.19
301	  0.000501057	97.73	 0.00436056	88.27
302	  0.000473649	97.85	 0.0044482	88.28
303	  0.000460683	97.90	 0.00450883	88.63
304	  0.000470063	97.88	 0.00477337	87.73
305	  0.000469716	97.88	 0.00439932	88.66
306	  0.000469636	97.94	 0.00438728	88.44
307	  0.000471116	97.85	 0.0044112	88.56
308	  0.000474098	97.87	 0.00437897	88.54
309	  0.000461894	97.87	 0.0043782	88.45
310	  0.000467641	97.89	 0.00440408	88.11
311	  0.000460368	97.86	 0.00449682	88.19
312	  0.00047515	97.87	 0.00438646	88.42
313	  0.000458218	97.93	 0.0046809	87.88
314	  0.000476452	97.83	 0.00472333	88.05
315	  0.000449439	97.97	 0.00439828	88.65
316	  0.000469491	97.84	 0.0044067	88.39
317	  0.00045753	97.91	 0.00459428	88.15
318	  0.000441738	98.04	 0.00466003	88.26
319	  0.000460925	97.98	 0.00456338	88.38
320	  0.000448286	98.02	 0.00433945	88.24
321	  0.000453204	97.97	 0.00460441	88.06
322	  0.000457776	97.91	 0.00458639	88.29
323	  0.000462764	97.88	 0.00441329	88.45
324	  0.000432611	98.05	 0.00442036	88.43
325	  0.00043892	98.03	 0.00466368	87.94
326	  0.000437304	98.03	 0.00458004	88.07
327	  0.000423845	98.10	 0.00461553	88.20
328	  0.000448368	97.99	 0.00460574	88.60
329	  0.000446104	97.96	 0.00453683	88.46
330	  0.000455802	97.94	 0.00460955	88.34
331	  0.000413525	98.09	 0.00459283	88.17
332	  0.000445451	97.98	 0.0044072	88.44
333	  0.00042679	98.09	 0.00457432	88.72
334	  0.000442912	98.03	 0.00453619	87.73
335	  0.000415906	98.13	 0.00479825	87.81
336	  0.000415637	98.09	 0.00458022	88.25
337	  0.000429013	98.04	 0.00443983	88.45
338	  0.000410997	98.15	 0.00454311	88.55
339	  0.000424985	98.12	 0.00461328	88.20
340	  0.000440574	98.02	 0.00449093	88.38
341	  0.000429614	98.14	 0.00442065	88.37
342	  0.000428565	98.04	 0.00463901	88.26
343	  0.000415979	98.13	 0.00457042	88.37
344	  0.000397061	98.18	 0.00476189	88.00
345	  0.000403264	98.18	 0.00463642	88.02
346	  0.000405857	98.10	 0.00478336	87.53
347	  0.000405161	98.18	 0.00457494	88.49
348	  0.000408835	98.17	 0.0045663	88.36
349	  0.000399605	98.16	 0.00437232	88.70
350	  0.000385653	98.23	 0.00452372	88.70
351	  0.000430917	98.02	 0.00464284	88.30
352	  0.000425995	98.10	 0.00448376	88.48
353	  0.000386492	98.30	 0.00461849	88.48
354	  0.000393933	98.22	 0.00472129	88.25
355	  0.000409051	98.19	 0.00467675	88.66
356	  0.000377924	98.32	 0.00444548	89.15
357	  0.000400125	98.16	 0.00444546	88.41
358	  0.000414543	98.09	 0.00462901	88.35
359	  0.000376851	98.33	 0.00443051	88.68
360	  0.000413368	98.12	 0.00436632	88.94
361	  0.000399223	98.20	 0.00468085	88.47
362	  0.000396869	98.25	 0.00452991	88.58
363	  0.000388576	98.19	 0.0045886	88.76
364	  0.000358515	98.40	 0.00448191	88.64
365	  0.000397715	98.24	 0.00466297	88.29
366	  0.00038267	98.26	 0.00470496	88.34
367	  0.000362133	98.35	 0.00461872	88.44
368	  0.000380527	98.25	 0.00465488	88.55
369	  0.00038494	98.28	 0.00458977	88.52
370	  0.000387313	98.29	 0.00465273	88.55
371	  0.000357819	98.37	 0.004478	88.89
372	  0.000367611	98.34	 0.00478883	88.07
373	  0.000375395	98.31	 0.00463523	88.30
374	  0.000373121	98.36	 0.00456269	88.67
375	  0.000369514	98.35	 0.0048249	88.23
376	  0.000380388	98.29	 0.00462008	88.38
377	  0.000372106	98.34	 0.00469582	88.12
378	  0.000359728	98.35	 0.00463766	88.26
379	  0.000384147	98.28	 0.00455022	88.36
380	  0.000389794	98.19	 0.00441877	88.66
381	  0.000360521	98.38	 0.00471162	88.07
382	  0.000360024	98.37	 0.00453833	88.84
383	  0.000347298	98.42	 0.00458443	89.09
384	  0.00035409	98.42	 0.00449583	88.75
385	  0.000360192	98.41	 0.00485691	88.42
386	  0.000371867	98.30	 0.00449412	88.49
387	  0.0003655	98.34	 0.0048206	88.41
388	  0.000350019	98.44	 0.00444101	88.71
389	  0.000375655	98.35	 0.00466423	88.57
390	  0.000353257	98.42	 0.00464895	88.51
391	  0.000354892	98.43	 0.00468319	88.63
392	  0.000367675	98.32	 0.00480769	88.50
393	  0.000356446	98.41	 0.00444944	89.08
394	  0.000332533	98.51	 0.00467768	88.49
395	  0.000353683	98.41	 0.00470094	88.55
396	  0.000351371	98.48	 0.00458536	88.60
397	  0.000363214	98.36	 0.00448205	88.63
398	  0.000376215	98.40	 0.00449868	88.93
399	  0.000351161	98.43	 0.00469585	88.69
400	  0.000346312	98.41	 0.00468954	88.98
401	  0.000329367	98.51	 0.00476731	88.60
402	  0.000349854	98.45	 0.00480221	88.47
403	  0.000354828	98.38	 0.00465805	88.88
404	  0.000335951	98.49	 0.00450634	88.85
405	  0.000370383	98.31	 0.00452653	88.96
406	  0.000353546	98.37	 0.00466595	88.59
407	  0.000345859	98.46	 0.004452	88.97
408	  0.000334995	98.49	 0.00444044	89.02
409	  0.000340516	98.45	 0.00461756	88.35
410	  0.000346454	98.44	 0.00474148	88.86
411	  0.000329578	98.53	 0.00466514	88.81
412	  0.000351889	98.41	 0.00473643	88.87
413	  0.000344906	98.52	 0.00455829	89.07
414	  0.000326309	98.51	 0.00467509	88.60
415	  0.000331377	98.56	 0.00455788	88.90
416	  0.000351699	98.42	 0.00446847	88.95
417	  0.000347534	98.48	 0.00444427	88.94
418	  0.000331874	98.48	 0.00460064	88.80
419	  0.000338165	98.50	 0.0045786	88.74
420	  0.000329408	98.53	 0.0045665	88.90
421	  0.000311612	98.65	 0.00454286	89.16
422	  0.000317406	98.60	 0.00461914	88.86
423	  0.000334709	98.48	 0.00484503	88.86
424	  0.000324927	98.50	 0.00472199	88.84
425	  0.000316199	98.60	 0.00468936	88.56
426	  0.00032912	98.55	 0.00459835	88.94
427	  0.000346014	98.51	 0.00469732	88.89
428	  0.000308558	98.59	 0.00466358	88.90
429	  0.00031625	98.52	 0.00463159	88.91
430	  0.000297503	98.71	 0.00452229	88.98
431	  0.000323434	98.54	 0.00465295	88.92
432	  0.000329648	98.53	 0.00483136	88.45
433	  0.000306131	98.65	 0.00470905	88.56
434	  0.000333103	98.56	 0.00462603	88.44
435	  0.000309572	98.57	 0.00472054	88.73
436	  0.000320438	98.57	 0.00459327	88.78
437	  0.000311856	98.58	 0.00465743	88.54
438	  0.000308064	98.65	 0.00463271	88.54
439	  0.000309262	98.53	 0.00453201	89.11
440	  0.000308175	98.59	 0.00477311	88.43
441	  0.000302794	98.63	 0.00449728	89.10
442	  0.00032419	98.54	 0.00458525	88.96
443	  0.000311567	98.59	 0.00467573	89.09
444	  0.000312964	98.63	 0.00466664	88.94
445	  0.000334009	98.53	 0.00458258	88.78
446	  0.000295405	98.66	 0.00449878	89.38
447	  0.000302251	98.62	 0.00443656	89.28
448	  0.000298434	98.60	 0.00454797	88.82
449	  0.000286475	98.68	 0.00462408	88.78
450	  0.000305658	98.59	 0.00483016	88.73
451	  0.000298792	98.66	 0.00472029	88.76
452	  0.000294451	98.67	 0.00475288	89.04
453	  0.000288024	98.70	 0.0047117	88.74
454	  0.000307008	98.65	 0.00461054	89.03
455	  0.000299631	98.65	 0.00478978	88.66
456	  0.000301352	98.64	 0.00446354	88.97
457	  0.000288101	98.73	 0.00468598	88.88
458	  0.000297193	98.66	 0.00469157	88.67
459	  0.000322228	98.52	 0.00464084	88.88
460	  0.000287871	98.69	 0.00466275	88.54
461	  0.000309188	98.63	 0.0045378	89.15
462	  0.000283667	98.72	 0.00462653	89.03
463	  0.000272872	98.81	 0.0048339	88.74
464	  0.000291982	98.69	 0.00492259	88.60
465	  0.000318063	98.58	 0.00451131	89.17
466	  0.000294283	98.70	 0.00478158	88.75
467	  0.000298075	98.64	 0.0046509	89.06
468	  0.000287274	98.77	 0.00487892	88.82
469	  0.000274225	98.77	 0.00485461	89.05
470	  0.000279322	98.75	 0.00475877	88.99
471	  0.000277864	98.79	 0.0049379	88.60
472	  0.000298368	98.61	 0.0048115	88.93
473	  0.00028789	98.70	 0.00484205	89.05
474	  0.000278938	98.78	 0.00468659	89.12
475	  0.000297418	98.66	 0.00470375	88.76
476	  0.000290979	98.74	 0.00484315	88.44
477	  0.000251301	98.88	 0.00500941	88.67
478	  0.000280952	98.79	 0.00481996	88.52
479	  0.000273745	98.73	 0.00478729	89.17
480	  0.000293483	98.73	 0.00495434	88.64
481	  0.000297161	98.72	 0.00462943	89.16
482	  0.000271128	98.82	 0.00457119	89.14
483	  0.000278029	98.76	 0.00466996	89.05
484	  0.000257139	98.88	 0.00467768	88.99
485	  0.00027286	98.76	 0.0048858	88.82
486	  0.000297689	98.67	 0.00481205	88.72
487	  0.000299098	98.64	 0.00475571	88.79
488	  0.000274034	98.82	 0.00467547	88.93
489	  0.000284037	98.75	 0.00485351	88.51
490	  0.000279134	98.74	 0.00469756	88.89
491	  0.000264778	98.83	 0.00463567	88.92
492	  0.000274423	98.76	 0.0048741	89.02
493	  0.00026946	98.78	 0.00475857	88.90
494	  0.000280182	98.72	 0.00468987	88.86
495	  0.000278305	98.76	 0.00478503	88.87
496	  0.000284276	98.74	 0.00461573	89.02
497	  0.000278293	98.76	 0.00470181	88.99
498	  0.000282368	98.75	 0.00478052	89.00
499	  0.000271606	98.82	 0.00458438	89.17
500	  0.000254005	98.84	 0.00490091	88.87
501	  0.000239085	98.94	 0.00433395	89.40
502	  0.000202686	99.14	 0.00436126	89.38
503	  0.000187376	99.20	 0.00432495	89.35
504	  0.000170153	99.28	 0.00434322	89.56
505	  0.000170014	99.30	 0.00437935	89.40
506	  0.000167007	99.25	 0.00428282	89.62
507	  0.000152833	99.35	 0.00434317	89.54
508	  0.000155561	99.33	 0.00433691	89.60
509	  0.000156049	99.38	 0.00432096	89.57
510	  0.000147665	99.39	 0.00434484	89.64
511	  0.000143879	99.42	 0.00439152	89.58
512	  0.000144525	99.39	 0.00430253	89.64
513	  0.000149256	99.35	 0.00429153	89.85
514	  0.000147983	99.37	 0.00425447	89.68
515	  0.00013848	99.41	 0.00435261	89.47
516	  0.000132149	99.47	 0.00433897	89.72
517	  0.00013693	99.42	 0.00432621	89.60
518	  0.000140626	99.40	 0.0043166	89.74
519	  0.000131002	99.46	 0.00439644	89.83
520	  0.000145458	99.38	 0.00422225	89.79
521	  0.000125825	99.42	 0.00435598	89.75
522	  0.000126954	99.45	 0.00435761	89.50
523	  0.000126535	99.47	 0.00428923	89.74
524	  0.000122143	99.50	 0.00446861	89.62
525	  0.000131651	99.42	 0.00441894	89.56
526	  0.000129666	99.46	 0.00446473	89.77
527	  0.000134542	99.45	 0.00440023	89.81
528	  0.000123049	99.49	 0.00443515	89.77
529	  0.000120932	99.51	 0.00451864	89.77
530	  0.00012829	99.42	 0.00441435	89.87
531	  0.000126399	99.50	 0.00438885	89.72
532	  0.000117764	99.53	 0.0043826	89.72
533	  0.000123472	99.46	 0.00442622	89.69
534	  0.000116479	99.53	 0.00441084	89.67
535	  0.000114646	99.53	 0.00443919	89.77
536	  0.000124712	99.47	 0.00447705	89.66
537	  0.000126004	99.43	 0.00445207	89.65
538	  0.000121884	99.52	 0.0045039	89.40
539	  0.000121615	99.50	 0.00456966	89.62
540	  0.000124698	99.46	 0.00448363	89.76
541	  0.000113354	99.53	 0.00451229	89.88
542	  0.000109553	99.54	 0.00460298	89.69
543	  0.000111644	99.57	 0.0045166	89.69
544	  0.000105006	99.56	 0.00455347	89.68
545	  0.000110614	99.52	 0.00455268	89.59
546	  0.000116663	99.51	 0.00450837	89.62
547	  0.000106929	99.56	 0.00445021	89.66
548	  0.000111344	99.53	 0.00465955	89.45
549	  0.000116222	99.52	 0.004563	89.67
550	  0.000107725	99.52	 0.00454062	89.64
551	  0.000112293	99.52	 0.00449982	89.77
552	  0.000112611	99.53	 0.00466634	89.50
553	  0.000115372	99.54	 0.00450756	89.53
554	  0.00011067	99.55	 0.00452682	89.69
555	  0.000109021	99.55	 0.0046344	89.63
556	  0.000106443	99.55	 0.00463607	89.51
557	  0.00011455	99.52	 0.00456	89.56
558	  0.000100777	99.62	 0.0046147	89.72
559	  0.000108525	99.54	 0.00465417	89.46
560	  0.000108149	99.56	 0.00466218	89.48
561	  0.000104668	99.55	 0.00465839	89.78
562	  0.000100141	99.58	 0.00474576	89.60
563	  0.000105332	99.57	 0.0047088	89.60
564	  0.000108973	99.55	 0.00465548	89.66
565	  0.000101799	99.60	 0.00470022	89.53
566	  0.000104696	99.58	 0.00473388	89.52
567	  0.000100976	99.58	 0.00465051	89.69
568	  0.000101784	99.57	 0.00460746	89.65
569	  0.000106137	99.52	 0.00466811	89.79
570	  0.000101461	99.58	 0.0046578	89.86
571	  0.000101123	99.60	 0.00461121	89.80
572	  0.000100876	99.56	 0.00464059	89.65
573	  9.98788e-05	99.58	 0.00471314	89.59
574	  0.000103359	99.54	 0.00457272	89.71
575	  0.000102452	99.57	 0.00471892	89.64
576	  0.000102362	99.55	 0.00470524	89.52
577	  9.85249e-05	99.61	 0.00463111	89.84
578	  9.59605e-05	99.60	 0.00470618	89.70
579	  0.000105247	99.54	 0.00463631	89.60
580	  0.000102384	99.57	 0.00464693	89.91
581	  9.67778e-05	99.59	 0.00459144	89.73
582	  9.61447e-05	99.60	 0.00461523	89.62
583	  9.802e-05	99.57	 0.0046608	89.86
584	  9.13916e-05	99.65	 0.00462574	89.86
585	  9.3338e-05	99.64	 0.00467399	89.70
586	  9.6004e-05	99.60	 0.00471967	89.62
587	  9.4364e-05	99.63	 0.00473049	89.75
588	  9.84178e-05	99.59	 0.00464557	89.64
589	  0.000101905	99.55	 0.00469354	89.62
590	  9.51666e-05	99.61	 0.0046922	89.72
591	  9.87363e-05	99.57	 0.0046409	89.88
592	  9.30815e-05	99.64	 0.00464545	89.97
593	  9.4075e-05	99.59	 0.00474146	89.67
594	  9.30568e-05	99.60	 0.00467396	89.74
595	  9.41992e-05	99.61	 0.00471913	89.78
596	  0.000102288	99.58	 0.00469683	89.75
597	  0.000106333	99.57	 0.00484844	89.77
598	  9.609e-05	99.61	 0.00479723	89.64
599	  9.17975e-05	99.61	 0.00474544	89.56
600	  9.55503e-05	99.60	 0.00464874	89.72
601	  8.98306e-05	99.64	 0.00469232	89.67
602	  8.02572e-05	99.69	 0.00466489	89.86
603	  9.52959e-05	99.58	 0.00477598	89.73
604	  9.55496e-05	99.62	 0.00467185	89.90
605	  9.07799e-05	99.61	 0.0047889	89.69
606	  0.000101478	99.56	 0.00465734	89.74
607	  9.34702e-05	99.62	 0.00469199	89.73
608	  9.37336e-05	99.58	 0.00473689	89.88
609	  0.000100211	99.58	 0.00470196	89.90
610	  9.58931e-05	99.62	 0.00465278	89.81
611	  8.19926e-05	99.66	 0.00477511	89.74
612	  9.63019e-05	99.60	 0.0046781	89.88
613	  9.50595e-05	99.59	 0.00470346	89.75
614	  9.12127e-05	99.62	 0.00474248	89.82
615	  8.94993e-05	99.63	 0.00471751	89.66
616	  8.96836e-05	99.64	 0.00467831	89.80
617	  8.68128e-05	99.65	 0.00471871	89.76
618	  9.78964e-05	99.57	 0.00476929	89.59
619	  8.09077e-05	99.66	 0.00471609	89.74
620	  8.55115e-05	99.66	 0.00480073	89.81
621	  9.24192e-05	99.64	 0.00478628	89.68
622	  9.8395e-05	99.58	 0.00482167	89.82
623	  0.000103415	99.57	 0.00478481	89.80
624	  8.61088e-05	99.65	 0.00472474	89.89
625	  8.18895e-05	99.67	 0.00482358	89.80
626	  8.41077e-05	99.64	 0.00493846	89.62
627	  8.91429e-05	99.65	 0.00479009	89.84
628	  8.69317e-05	99.65	 0.00470819	89.88
629	  8.84702e-05	99.62	 0.00475172	89.67
630	  9.08887e-05	99.61	 0.00473773	89.84
631	  8.30219e-05	99.68	 0.00471218	89.93
632	  8.41567e-05	99.64	 0.00473418	89.96
633	  8.56523e-05	99.66	 0.00482227	89.54
634	  8.46805e-05	99.65	 0.004843	89.71
635	  8.82301e-05	99.62	 0.00485779	89.68
636	  8.94422e-05	99.63	 0.00474862	89.78
637	  8.08593e-05	99.66	 0.00481255	89.77
638	  7.81804e-05	99.69	 0.0048113	89.64
639	  8.85498e-05	99.64	 0.00482084	89.66
640	  9.06674e-05	99.61	 0.00475323	89.74
641	  9.49671e-05	99.62	 0.00481682	89.70
642	  8.02381e-05	99.67	 0.00478918	89.87
643	  8.9661e-05	99.62	 0.004819	89.59
644	  8.48259e-05	99.63	 0.00476378	89.83
645	  9.10595e-05	99.61	 0.00483754	89.86
646	  8.93064e-05	99.61	 0.00481119	89.78
647	  8.91131e-05	99.60	 0.0048263	89.72
648	  9.31448e-05	99.59	 0.00483709	89.76
649	  7.69674e-05	99.67	 0.00474853	90.02
650	  8.0231e-05	99.67	 0.00491205	89.85
651	  8.30219e-05	99.66	 0.00479239	89.74
652	  8.99124e-05	99.63	 0.00488098	89.69
653	  8.52083e-05	99.65	 0.00476485	89.77
654	  8.42191e-05	99.67	 0.00488191	89.63
655	  8.46135e-05	99.64	 0.00485913	89.92
656	  8.77263e-05	99.66	 0.00486053	89.71
657	  8.69183e-05	99.66	 0.00483083	89.57
658	  7.82403e-05	99.68	 0.00482753	89.75
659	  8.71276e-05	99.65	 0.00481262	89.72
660	  8.41706e-05	99.63	 0.00489826	89.63
661	  8.0704e-05	99.65	 0.00478865	89.87
662	  8.7177e-05	99.63	 0.00483943	89.86
663	  8.44508e-05	99.63	 0.00493816	89.74
664	  8.05535e-05	99.67	 0.00486328	89.66
665	  8.30456e-05	99.64	 0.00488609	89.63
666	  8.09076e-05	99.67	 0.00493106	89.74
667	  9.08148e-05	99.62	 0.00482211	89.69
668	  8.15048e-05	99.68	 0.00491706	89.54
669	  7.48238e-05	99.72	 0.00486904	89.73
670	  8.54347e-05	99.64	 0.00497444	89.51
671	  8.76165e-05	99.62	 0.00495592	89.86
672	  8.11853e-05	99.68	 0.00492017	89.59
673	  8.31891e-05	99.67	 0.00493633	89.60
674	  8.35755e-05	99.65	 0.00491287	89.71
675	  8.16794e-05	99.68	 0.004838	89.76
676	  8.18057e-05	99.61	 0.00499686	89.59
677	  7.86003e-05	99.68	 0.00481989	89.83
678	  8.62153e-05	99.63	 0.00478797	89.87
679	  7.87102e-05	99.67	 0.00498376	89.60
680	  7.72454e-05	99.66	 0.00486523	89.99
681	  8.43991e-05	99.65	 0.00493117	89.65
682	  8.17673e-05	99.67	 0.00490573	89.68
683	  8.03255e-05	99.66	 0.00497176	89.77
684	  8.44217e-05	99.66	 0.00483133	89.77
685	  7.67388e-05	99.65	 0.00481037	89.70
686	  8.31654e-05	99.66	 0.0050603	89.55
687	  7.96321e-05	99.66	 0.00490723	89.60
688	  7.52027e-05	99.67	 0.0049206	89.69
689	  8.20936e-05	99.67	 0.00482203	89.88
690	  7.79784e-05	99.70	 0.00486469	89.91
691	  8.48426e-05	99.62	 0.00490737	89.81
692	  8.95294e-05	99.61	 0.00473263	90.09
693	  8.44252e-05	99.61	 0.00483248	89.91
694	  8.02255e-05	99.64	 0.00490652	89.66
695	  8.65396e-05	99.62	 0.0048102	89.93
696	  8.8329e-05	99.63	 0.00479337	89.83
697	  8.63803e-05	99.63	 0.00468908	90.09
698	  7.07569e-05	99.69	 0.00478085	90.14
699	  7.4615e-05	99.69	 0.00484591	89.95
700	  8.36663e-05	99.65	 0.00485908	89.83
701	  8.92434e-05	99.64	 0.0048801	89.76
702	  7.57824e-05	99.67	 0.00480946	89.78
703	  8.10274e-05	99.66	 0.00483918	89.73
704	  8.53706e-05	99.62	 0.00500069	89.66
705	  8.46087e-05	99.65	 0.00491322	89.72
706	  8.52938e-05	99.64	 0.00489995	89.84
707	  7.68086e-05	99.65	 0.0048256	89.61
708	  8.54635e-05	99.65	 0.00493436	89.84
709	  8.09064e-05	99.65	 0.00488329	89.78
710	  7.49495e-05	99.70	 0.00489752	89.71
711	  7.72141e-05	99.69	 0.00488777	89.67
712	  7.8289e-05	99.64	 0.00489406	89.74
713	  8.4509e-05	99.64	 0.00478082	89.81
714	  7.34667e-05	99.70	 0.00487538	89.78
715	  7.99491e-05	99.68	 0.0049839	89.82
716	  7.66637e-05	99.68	 0.00483687	89.92
717	  7.02855e-05	99.72	 0.00485983	89.96
718	  7.70217e-05	99.67	 0.00486333	89.78
719	  7.36203e-05	99.71	 0.00492045	89.69
720	  8.18232e-05	99.62	 0.0049207	89.69
721	  7.88841e-05	99.67	 0.00493898	89.77
722	  8.06285e-05	99.68	 0.00493524	89.65
723	  8.18459e-05	99.68	 0.00479986	89.81
724	  7.40306e-05	99.67	 0.00482638	90.00
725	  8.02857e-05	99.66	 0.00471562	90.09
726	  7.1516e-05	99.72	 0.00479486	89.90
727	  7.21749e-05	99.71	 0.00483185	89.90
728	  8.0318e-05	99.65	 0.00481802	89.85
729	  7.88131e-05	99.66	 0.00494187	89.71
730	  8.02639e-05	99.66	 0.00483636	89.75
731	  7.24048e-05	99.67	 0.00480048	89.94
732	  6.85732e-05	99.71	 0.00494266	89.96
733	  7.79149e-05	99.66	 0.00493763	89.88
734	  8.81609e-05	99.63	 0.00496751	89.64
735	  7.2399e-05	99.69	 0.00485913	89.96
736	  6.7671e-05	99.73	 0.00481114	89.95
737	  6.96346e-05	99.70	 0.00490717	89.72
738	  7.28434e-05	99.69	 0.00493724	89.71
739	  8.4116e-05	99.64	 0.00499186	89.66
740	  8.28498e-05	99.65	 0.00487987	89.84
741	  8.02613e-05	99.67	 0.00497618	89.86
742	  8.0564e-05	99.64	 0.0048734	90.00
743	  7.98975e-05	99.68	 0.00492963	89.77
744	  8.27038e-05	99.65	 0.00481814	90.02
745	  7.49045e-05	99.69	 0.00481148	90.08
746	  7.56432e-05	99.68	 0.00480028	89.94
747	  7.5359e-05	99.68	 0.00495255	89.68
748	  7.92947e-05	99.64	 0.00491364	89.89
749	  7.51952e-05	99.68	 0.00493944	89.74
750	  6.59289e-05	99.73	 0.00497044	89.71
751	  7.54164e-05	99.69	 0.00493814	89.87
752	  8.12793e-05	99.63	 0.00488276	89.83
753	  6.64484e-05	99.73	 0.00488901	90.04
754	  8.31012e-05	99.66	 0.00499916	89.74
755	  7.51208e-05	99.67	 0.00494311	90.03
756	  7.79012e-05	99.69	 0.00493401	89.79
757	  8.03674e-05	99.67	 0.00500141	89.77
758	  8.30377e-05	99.64	 0.00487205	89.97
759	  7.1884e-05	99.66	 0.00485738	89.83
760	  7.98512e-05	99.65	 0.00491253	89.75
761	  7.55156e-05	99.67	 0.0048894	89.87
762	  8.06265e-05	99.66	 0.00488699	89.94
763	  7.06995e-05	99.71	 0.00500453	89.83
764	  6.61311e-05	99.74	 0.0049806	89.78
765	  7.38468e-05	99.70	 0.00499814	89.75
766	  6.83243e-05	99.69	 0.00497494	89.85
767	  7.05669e-05	99.74	 0.00490854	89.91
768	  7.50957e-05	99.71	 0.00491636	89.94
769	  7.31277e-05	99.70	 0.00486341	89.98
770	  7.73478e-05	99.68	 0.00490762	89.91
771	  7.53468e-05	99.68	 0.00502489	89.80
772	  7.73264e-05	99.65	 0.00495593	89.82
773	  6.93742e-05	99.70	 0.00492075	89.91
774	  7.68335e-05	99.67	 0.00497764	89.93
775	  7.76819e-05	99.67	 0.00504827	89.75
776	  6.74884e-05	99.72	 0.0049318	90.03
777	  7.28384e-05	99.71	 0.00490765	89.94
778	  7.82439e-05	99.70	 0.00491742	89.77
779	  7.0018e-05	99.72	 0.0049051	89.91
780	  7.84163e-05	99.66	 0.00488012	89.71
781	  6.58954e-05	99.73	 0.0048339	89.84
782	  7.19543e-05	99.70	 0.00495577	89.75
783	  7.05401e-05	99.70	 0.00489092	90.02
784	  7.13907e-05	99.71	 0.00490216	89.91
785	  6.51768e-05	99.72	 0.0048929	89.82
786	  7.38277e-05	99.67	 0.00494093	89.77
787	  8.2563e-05	99.65	 0.00499967	89.74
788	  7.32445e-05	99.67	 0.00492113	89.94
789	  7.42904e-05	99.70	 0.00500612	90.02
790	  6.89124e-05	99.75	 0.00507598	89.79
791	  7.10731e-05	99.71	 0.00499224	89.88
792	  6.93931e-05	99.70	 0.00489203	89.82
793	  8.48818e-05	99.66	 0.00496806	89.77
794	  7.07298e-05	99.71	 0.00495048	89.80
795	  7.15345e-05	99.69	 0.00495257	89.79
796	  6.70364e-05	99.72	 0.0049047	89.83
797	  7.46755e-05	99.69	 0.00509036	89.80
798	  7.74066e-05	99.67	 0.00496963	89.96
799	  7.18596e-05	99.70	 0.00493473	89.95
800	  7.58621e-05	99.69	 0.00501088	89.78
801	  7.33075e-05	99.70	 0.00496843	89.91
802	  7.2013e-05	99.69	 0.00501864	89.72
803	  7.62794e-05	99.66	 0.00498531	89.76
804	  7.5759e-05	99.66	 0.00496379	90.04
805	  6.45207e-05	99.74	 0.00508153	89.80
806	  7.18756e-05	99.70	 0.00501254	89.93
807	  7.38393e-05	99.70	 0.00492685	89.96
808	  6.98597e-05	99.73	 0.00503628	89.84
809	  6.50441e-05	99.73	 0.00496992	89.97
810	  7.28581e-05	99.70	 0.0050048	89.94
811	  7.30256e-05	99.68	 0.00498962	90.02
812	  6.72886e-05	99.71	 0.00512432	89.70
813	  7.15641e-05	99.70	 0.00500551	89.88
814	  6.97438e-05	99.69	 0.0050457	89.94
815	  6.99328e-05	99.73	 0.00497408	89.96
816	  7.23238e-05	99.68	 0.00500702	89.79
817	  6.63344e-05	99.72	 0.00504095	89.72
818	  7.05837e-05	99.70	 0.00497533	89.84
819	  7.53216e-05	99.69	 0.00497329	89.81
820	  6.48639e-05	99.75	 0.00489938	89.96
821	  7.1793e-05	99.69	 0.00498815	89.93
822	  7.66826e-05	99.66	 0.0048629	89.96
823	  6.81909e-05	99.73	 0.00488025	89.74
824	  6.16434e-05	99.73	 0.00496408	89.75
825	  6.63047e-05	99.72	 0.00490764	89.76
826	  6.65353e-05	99.72	 0.00486088	89.90
827	  6.74464e-05	99.72	 0.00500366	89.75
828	  7.10369e-05	99.70	 0.0050158	89.72
829	  7.59226e-05	99.69	 0.00502057	89.95
830	  6.95653e-05	99.71	 0.00500893	89.84
831	  6.71392e-05	99.72	 0.00506862	89.66
832	  6.1968e-05	99.74	 0.00501228	89.93
833	  6.70702e-05	99.72	 0.00518879	89.67
834	  6.7024e-05	99.71	 0.00505188	89.80
835	  6.52369e-05	99.73	 0.00502264	89.74
836	  6.63986e-05	99.74	 0.00499393	89.88
837	  7.57186e-05	99.70	 0.00512649	89.67
838	  7.04425e-05	99.70	 0.0050986	89.74
839	  7.17122e-05	99.71	 0.00514393	89.79
840	  7.18675e-05	99.68	 0.00507309	89.83
841	  6.9469e-05	99.71	 0.00511327	89.55
842	  6.94558e-05	99.71	 0.00518705	89.78
843	  6.92948e-05	99.73	 0.00503859	89.87
844	  6.9262e-05	99.70	 0.00507194	89.81
845	  7.34635e-05	99.68	 0.0051149	89.80
846	  6.83164e-05	99.71	 0.00502621	89.69
847	  7.48459e-05	99.69	 0.00506198	89.91
848	  7.37596e-05	99.71	 0.00507055	89.77
849	  6.93138e-05	99.72	 0.00516146	89.72
850	  7.11533e-05	99.69	 0.00504727	89.58
851	  6.64616e-05	99.70	 0.00512186	89.92
852	  7.67507e-05	99.66	 0.00493389	89.83
853	  6.75378e-05	99.73	 0.00499163	89.73
854	  6.49467e-05	99.73	 0.0049745	89.77
855	  6.53508e-05	99.73	 0.00510509	90.03
856	  7.06799e-05	99.72	 0.00511283	89.64
857	  6.82449e-05	99.75	 0.00506893	89.83
858	  7.08731e-05	99.69	 0.00514773	89.83
859	  7.39077e-05	99.69	 0.00504866	89.95
860	  6.45767e-05	99.73	 0.005014	89.79
861	  6.76562e-05	99.72	 0.00506087	89.73
862	  6.24918e-05	99.73	 0.00510124	89.74
863	  6.8928e-05	99.71	 0.00499783	90.08
864	  6.32378e-05	99.73	 0.00520147	89.67
865	  6.62608e-05	99.73	 0.00502149	89.77
866	  6.74659e-05	99.74	 0.0049525	89.92
867	  6.71304e-05	99.71	 0.0049954	89.88
868	  6.72079e-05	99.70	 0.00502702	89.89
869	  7.45627e-05	99.69	 0.00510117	89.67
870	  8.31135e-05	99.65	 0.00515522	89.61
871	  6.1355e-05	99.76	 0.00508197	89.92
872	  6.20451e-05	99.76	 0.00515754	89.76
873	  6.97414e-05	99.71	 0.00510823	89.79
874	  6.99884e-05	99.68	 0.00509495	89.88
875	  6.31248e-05	99.72	 0.00508195	90.01
876	  7.15159e-05	99.70	 0.00502139	89.70
877	  6.45991e-05	99.73	 0.00507016	89.80
878	  6.55434e-05	99.72	 0.00508284	89.80
879	  6.75065e-05	99.70	 0.00510612	89.72
880	  6.38944e-05	99.73	 0.00516105	89.74
881	  6.85176e-05	99.70	 0.00503277	89.82
882	  6.77328e-05	99.72	 0.00510922	89.74
883	  7.31585e-05	99.68	 0.00503855	89.82
884	  6.27692e-05	99.73	 0.00504817	89.83
885	  6.98529e-05	99.71	 0.00515112	89.76
886	  6.30903e-05	99.76	 0.00510947	89.73
887	  5.81664e-05	99.78	 0.00508823	89.74
888	  6.13947e-05	99.74	 0.00512288	89.69
889	  7.10611e-05	99.70	 0.00507407	89.47
890	  7.35462e-05	99.69	 0.00509171	89.71
891	  6.45926e-05	99.74	 0.0051445	89.65
892	  6.54359e-05	99.71	 0.00505434	89.87
893	  6.47979e-05	99.71	 0.00502227	89.79
894	  6.70891e-05	99.71	 0.00511719	89.86
895	  6.37247e-05	99.74	 0.00503656	89.76
896	  7.94699e-05	99.68	 0.00504432	89.68
897	  5.92012e-05	99.75	 0.00514843	89.74
898	  6.96651e-05	99.71	 0.00528079	89.65
899	  7.23191e-05	99.72	 0.00507412	89.85
900	  7.60313e-05	99.65	 0.00516189	89.78
901	  7.65264e-05	99.68	 0.00491551	89.78
902	  7.9424e-05	99.68	 0.00471991	90.12
903	  8.90266e-05	99.61	 0.00489495	89.73
904	  7.9437e-05	99.67	 0.00489785	89.84
905	  7.55285e-05	99.68	 0.00492788	89.72
906	  7.61798e-05	99.67	 0.00485883	89.90
907	  7.77543e-05	99.66	 0.0048224	89.87
908	  7.96292e-05	99.66	 0.00486658	89.95
909	  7.66489e-05	99.67	 0.00494075	89.86
910	  7.49085e-05	99.68	 0.0048879	89.73
911	  8.59855e-05	99.67	 0.00492576	89.77
912	  7.6155e-05	99.67	 0.00479007	89.94
913	  7.91957e-05	99.66	 0.00488264	89.93
914	  8.1008e-05	99.65	 0.0048058	89.96
915	  8.79868e-05	99.63	 0.00480542	89.94
916	  7.4051e-05	99.68	 0.00483223	89.79
917	  7.62705e-05	99.69	 0.00492273	89.76
918	  7.88673e-05	99.66	 0.00491224	89.92
919	  8.09283e-05	99.65	 0.00501073	89.81
920	  7.87575e-05	99.66	 0.00488878	89.73
921	  7.27863e-05	99.68	 0.00492269	89.65
922	  7.89729e-05	99.65	 0.00499686	89.72
923	  8.13963e-05	99.68	 0.00497985	89.65
924	  7.1057e-05	99.72	 0.00501542	89.59
925	  8.10984e-05	99.66	 0.00486132	89.83
926	  7.1421e-05	99.69	 0.00492532	89.83
927	  7.80889e-05	99.67	 0.00494669	89.86
928	  7.51383e-05	99.72	 0.00484192	89.77
929	  7.54498e-05	99.66	 0.00490545	89.94
930	  8.09512e-05	99.68	 0.00487633	89.83
931	  7.29893e-05	99.68	 0.0048149	90.00
932	  8.23497e-05	99.65	 0.00489709	89.70
933	  7.16672e-05	99.71	 0.00483381	89.73
934	  7.76598e-05	99.67	 0.00487596	89.72
935	  7.66916e-05	99.67	 0.00488517	89.74
936	  7.91739e-05	99.66	 0.00492974	89.88
937	  7.50235e-05	99.67	 0.00505097	89.74
938	  8.05629e-05	99.65	 0.00484747	89.95
939	  7.78754e-05	99.68	 0.00491736	89.76
940	  8.5369e-05	99.60	 0.0049307	89.77
941	  8.28894e-05	99.66	 0.00491843	89.76
942	  7.76858e-05	99.67	 0.00489018	89.83
943	  7.59557e-05	99.67	 0.00482615	89.93
944	  7.50957e-05	99.68	 0.00488774	89.84
945	  7.769e-05	99.66	 0.00487092	89.71
946	  7.13057e-05	99.71	 0.00499945	89.63
947	  7.93852e-05	99.67	 0.00496221	89.54
948	  7.81907e-05	99.66	 0.00488477	89.88
949	  6.94957e-05	99.72	 0.00489456	89.79
950	  8.01201e-05	99.67	 0.00493309	89.65
951	  7.40274e-05	99.67	 0.00486407	89.83
952	  6.879e-05	99.72	 0.00493275	89.76
953	  8.5229e-05	99.64	 0.00490605	89.74
954	  8.03231e-05	99.65	 0.00485782	89.80
955	  6.96542e-05	99.70	 0.00487763	89.79
956	  7.22293e-05	99.73	 0.0049181	89.79
957	  7.44662e-05	99.71	 0.00498328	89.71
958	  8.3101e-05	99.64	 0.00487211	89.75
959	  7.72104e-05	99.69	 0.00493619	89.62
960	  8.03697e-05	99.65	 0.00493389	89.61
961	  7.52997e-05	99.68	 0.00495159	89.79
962	  7.36519e-05	99.72	 0.00502328	89.55
963	  8.04301e-05	99.67	 0.00493042	89.74
964	  7.35142e-05	99.72	 0.00487547	89.92
965	  7.1735e-05	99.70	 0.00496091	89.56
966	  7.30622e-05	99.68	 0.00489676	89.78
967	  7.5476e-05	99.70	 0.00486393	89.84
968	  8.1545e-05	99.64	 0.00501702	89.81
969	  6.94314e-05	99.71	 0.00500009	89.63
970	  6.86887e-05	99.71	 0.00495417	89.95
971	  6.78786e-05	99.72	 0.00492042	89.97
972	  6.78273e-05	99.72	 0.00489806	89.82
973	  7.37508e-05	99.71	 0.00491267	89.89
974	  8.10593e-05	99.68	 0.00498938	89.85
975	  7.71715e-05	99.69	 0.00503397	89.90
976	  7.71762e-05	99.68	 0.00495526	89.83
977	  6.57363e-05	99.73	 0.00501126	89.78
978	  7.16842e-05	99.71	 0.0050072	89.71
979	  7.53353e-05	99.65	 0.00486794	89.92
980	  6.82372e-05	99.74	 0.00494969	89.77
981	  7.40917e-05	99.67	 0.00501851	89.78
982	  6.88313e-05	99.72	 0.00495597	89.89
983	  7.3137e-05	99.67	 0.00503355	89.76
984	  7.43318e-05	99.71	 0.00497754	89.88
985	  7.31053e-05	99.70	 0.00501147	89.68
986	  6.8713e-05	99.71	 0.0050018	89.78
987	  7.2261e-05	99.69	 0.00499448	89.84
988	  7.72273e-05	99.65	 0.00506961	89.80
989	  7.19094e-05	99.70	 0.00493164	89.84
990	  7.66273e-05	99.70	 0.00485474	89.92
991	  7.15908e-05	99.70	 0.005076	89.78
992	  7.17548e-05	99.70	 0.00509928	89.69
993	  6.9429e-05	99.70	 0.00501941	89.91
994	  6.87864e-05	99.74	 0.00504703	89.71
995	  7.47554e-05	99.68	 0.00502496	89.92
996	  7.1138e-05	99.69	 0.00495839	89.87
997	  7.13552e-05	99.70	 0.00506777	89.86
998	  6.82178e-05	99.72	 0.0050653	89.54
999	  7.24283e-05	99.68	 0.00495284	89.86
1000	  6.49187e-05	99.72	 0.00501038	89.92


==> Experiment/densenet/transfer.txt <==
Epoch	TrainAcc	TestAcc	ObfTrainAcc	ObfTestAcc
1	0.5064	0.5861	0.4512	0.4621
2	0.6488	0.6734	0.465	0.4664
3	0.6954	0.6989	0.4712	0.4736
4	0.7262	0.7119	0.4826	0.4886
5	0.7392	0.7204	0.502	0.503
6	0.7614	0.7251	0.5134	0.518
7	0.7642	0.729	0.5252	0.5371
8	0.7678	0.7335	0.5506	0.5715
9	0.7812	0.7367	0.5868	0.6038
10	0.7852	0.7359	0.6134	0.6204
11	0.7918	0.7366	0.6298	0.6355
12	0.8108	0.7386	0.6546	0.6445
13	0.8114	0.7406	0.656	0.654
14	0.8186	0.7425	0.6618	0.6606
15	0.8312	0.7461	0.6734	0.6664
16	0.8334	0.7478	0.6782	0.6719
17	0.8396	0.747	0.6864	0.6761
18	0.846	0.7514	0.6854	0.6809
19	0.8472	0.7508	0.6894	0.682
20	0.853	0.7529	0.6946	0.6876
21	0.8574	0.7512	0.7072	0.6899
22	0.8614	0.7538	0.7072	0.6897
23	0.866	0.7534	0.7066	0.691
24	0.8692	0.7576	0.7072	0.6936
25	0.87	0.7566	0.7086	0.6979
26	0.8856	0.7542	0.7092	0.6992
27	0.89	0.7542	0.723	0.6986
28	0.8908	0.7561	0.7096	0.699
29	0.887	0.7566	0.7094	0.7026
30	0.898	0.7542	0.7272	0.6996
31	0.9018	0.7585	0.721	0.7051
32	0.9054	0.7575	0.7178	0.7046
33	0.904	0.7579	0.7258	0.7071
34	0.901	0.7583	0.7294	0.7062
35	0.908	0.7579	0.7228	0.7083
36	0.9118	0.7612	0.7302	0.7094
37	0.9094	0.7578	0.7332	0.7103
38	0.9234	0.7534	0.7302	0.7111
39	0.9192	0.761	0.7414	0.7114
40	0.9236	0.7608	0.7338	0.7139
41	0.9226	0.7589	0.7422	0.7128
42	0.9236	0.7616	0.7384	0.7142
43	0.9334	0.7599	0.7358	0.7153
44	0.9302	0.7621	0.7452	0.7175
45	0.9414	0.76	0.752	0.7186
46	0.9318	0.7617	0.7414	0.7183
47	0.9368	0.7551	0.751	0.719
48	0.941	0.76	0.752	0.7196
49	0.9454	0.7611	0.7474	0.72
50	0.943	0.7585	0.7504	0.7199
51	0.9494	0.7589	0.7538	0.7217
52	0.9464	0.7636	0.762	0.7211
53	0.9492	0.7622	0.7518	0.722
54	0.953	0.7658	0.7496	0.7234
55	0.9538	0.7651	0.757	0.724
56	0.9526	0.764	0.7576	0.7231
57	0.9558	0.7629	0.7626	0.7242
58	0.958	0.7599	0.7598	0.7244
59	0.9586	0.7628	0.761	0.7242
60	0.9574	0.762	0.7628	0.7251
61	0.9584	0.7609	0.7698	0.7256
62	0.96	0.7629	0.7652	0.7272
63	0.9654	0.7634	0.769	0.7262
64	0.9598	0.7671	0.7644	0.7256
65	0.9646	0.7655	0.7656	0.7276
66	0.9628	0.7661	0.7784	0.7271
67	0.965	0.7594	0.7708	0.7297
68	0.9662	0.7666	0.7744	0.7278
69	0.965	0.7662	0.7712	0.7297
70	0.9678	0.7625	0.7688	0.7317
71	0.9724	0.7645	0.7768	0.7306
72	0.9694	0.7635	0.7744	0.732
73	0.969	0.7619	0.7872	0.7319
74	0.9746	0.7631	0.7778	0.7322
75	0.973	0.7614	0.7824	0.733
76	0.974	0.7635	0.778	0.7335
77	0.9768	0.7646	0.7816	0.733
78	0.9742	0.7644	0.7832	0.7335
79	0.9716	0.7631	0.7874	0.7356
80	0.9694	0.761	0.7842	0.7369
81	0.9782	0.7653	0.7894	0.7355
82	0.9788	0.7638	0.7864	0.7381
83	0.9768	0.7604	0.7908	0.7383
84	0.9816	0.7626	0.785	0.7379
85	0.9768	0.7626	0.7922	0.7376
86	0.9762	0.7603	0.7884	0.7379
87	0.9742	0.7616	0.7948	0.738
88	0.9786	0.765	0.787	0.7415
89	0.9796	0.761	0.7878	0.7399
90	0.9832	0.763	0.805	0.7403
91	0.9792	0.764	0.785	0.739
92	0.9846	0.7622	0.7944	0.7417
93	0.98	0.761	0.7966	0.7406
94	0.9798	0.7599	0.792	0.7419
95	0.984	0.7672	0.8004	0.7408
96	0.9812	0.7664	0.8038	0.743
97	0.9858	0.765	0.8016	0.7428
98	0.9852	0.7617	0.7974	0.7456
99	0.9866	0.7654	0.8066	0.7439
100	0.985	0.7671	0.7904	0.7426
101	0.9836	0.7633	0.8006	0.7451
102	0.9838	0.7675	0.808	0.7459
103	0.9852	0.7645	0.7996	0.744
104	0.9814	0.7625	0.8016	0.7456
105	0.9878	0.7674	0.8072	0.7458
106	0.9838	0.7675	0.8118	0.7449
107	0.9858	0.7658	0.8072	0.7454
108	0.9868	0.7658	0.8076	0.7471
109	0.9868	0.7631	0.8018	0.747
110	0.9882	0.763	0.8172	0.7478
111	0.9858	0.761	0.813	0.7484
112	0.9862	0.7628	0.804	0.7459
113	0.9866	0.7633	0.8128	0.7479
114	0.987	0.7688	0.808	0.7492
115	0.988	0.7667	0.8102	0.7497
116	0.9874	0.7681	0.8126	0.7491
117	0.9904	0.7706	0.815	0.7469
118	0.989	0.7688	0.8128	0.7497
119	0.988	0.771	0.814	0.7503
120	0.9898	0.7666	0.8206	0.7511
121	0.991	0.7686	0.8212	0.7505
122	0.9882	0.7686	0.8284	0.7531
123	0.9918	0.7666	0.8182	0.7504
124	0.9892	0.764	0.82	0.7491
125	0.99	0.7633	0.8202	0.7483
126	0.99	0.7683	0.8258	0.7508
127	0.9916	0.7701	0.8252	0.75
128	0.9916	0.769	0.8246	0.7511
129	0.9926	0.7697	0.8198	0.7511
130	0.9922	0.7725	0.8292	0.75
131	0.9908	0.768	0.8312	0.7512
132	0.9908	0.7741	0.8286	0.7524
133	0.9878	0.772	0.8262	0.754
134	0.9894	0.7694	0.836	0.7511
135	0.9904	0.7684	0.8308	0.7499
136	0.9878	0.7676	0.8334	0.752
137	0.9912	0.7656	0.8312	0.7526
138	0.9914	0.7662	0.8314	0.7524
139	0.9894	0.7645	0.8274	0.753
140	0.9924	0.7664	0.8396	0.7536
141	0.9908	0.762	0.831	0.7553
142	0.9926	0.7675	0.838	0.7561
143	0.993	0.7697	0.8376	0.7533
144	0.9906	0.7699	0.8406	0.7556
145	0.9912	0.7692	0.8392	0.7566
146	0.9922	0.7672	0.8396	0.7574
147	0.99	0.7736	0.8422	0.754
148	0.9918	0.7658	0.8392	0.7533
149	0.993	0.7666	0.8418	0.7551
150	0.9934	0.7719	0.8386	0.756
151	0.9926	0.7635	0.8352	0.7575
152	0.9912	0.763	0.843	0.7559
153	0.9928	0.7651	0.844	0.7583
154	0.993	0.765	0.8492	0.757
155	0.9922	0.7591	0.848	0.7571
156	0.9942	0.7609	0.8448	0.7579
157	0.9928	0.7679	0.8498	0.759
158	0.9936	0.7655	0.8484	0.7575
159	0.9928	0.7674	0.8514	0.7574
160	0.9932	0.7635	0.8458	0.7576
161	0.9922	0.7666	0.842	0.756
162	0.994	0.7651	0.8524	0.7559
163	0.9928	0.76	0.8496	0.7567
164	0.9934	0.7662	0.8566	0.7588
165	0.9938	0.771	0.8474	0.7572
166	0.9924	0.7638	0.851	0.7589
167	0.9928	0.7594	0.8528	0.7588
168	0.9924	0.7615	0.8554	0.7591
169	0.9926	0.7694	0.8562	0.7592
170	0.9932	0.7697	0.8574	0.7594
171	0.9926	0.7689	0.8624	0.7586
172	0.9958	0.766	0.8594	0.7589
173	0.9946	0.768	0.8536	0.7585
174	0.9932	0.7683	0.8662	0.7592
175	0.9948	0.7721	0.858	0.7586
176	0.9932	0.767	0.8552	0.7591
177	0.9946	0.7704	0.8578	0.7604
178	0.9932	0.7658	0.8594	0.7601
179	0.9938	0.7669	0.8562	0.7591
180	0.995	0.7678	0.8548	0.7604
181	0.9956	0.7649	0.8646	0.7583
182	0.9942	0.7609	0.8624	0.7606
183	0.9948	0.7614	0.868	0.7604
184	0.9946	0.7685	0.8632	0.7603
185	0.9944	0.7692	0.8652	0.761
186	0.9958	0.7654	0.8666	0.7605
187	0.9932	0.7695	0.8688	0.76
188	0.994	0.7654	0.866	0.7586
189	0.995	0.7614	0.8724	0.7597
190	0.994	0.7633	0.8706	0.7609
191	0.9948	0.7721	0.8676	0.7597
192	0.9926	0.7619	0.87	0.7609
193	0.9942	0.7681	0.8742	0.7606
194	0.9916	0.7653	0.8698	0.7616
195	0.9956	0.7692	0.875	0.7606
196	0.9958	0.7664	0.8742	0.7617
197	0.993	0.7679	0.8796	0.7615
198	0.9954	0.7666	0.8698	0.7628
199	0.994	0.7681	0.8768	0.7636
200	0.995	0.7731	0.878	0.764
201	0.994	0.7717	0.8746	0.7639
202	0.9946	0.768	0.8758	0.7629
203	0.9948	0.7719	0.8748	0.7614
204	0.994	0.7651	0.8828	0.7629
205	0.994	0.7629	0.8782	0.7639
206	0.9944	0.7708	0.8764	0.7619
207	0.9948	0.7621	0.8772	0.7625
208	0.9936	0.7692	0.8854	0.7629
209	0.9958	0.768	0.8798	0.764
210	0.9956	0.7665	0.8834	0.763
211	0.9944	0.7651	0.8808	0.764
212	0.9962	0.7675	0.8768	0.7641
213	0.995	0.7679	0.8866	0.7638
214	0.996	0.7699	0.8838	0.7631
215	0.9948	0.7665	0.8866	0.7651
216	0.9958	0.77	0.879	0.7631
217	0.9946	0.7697	0.8888	0.7636
218	0.9986	0.7701	0.8818	0.7631
219	0.9976	0.7738	0.8832	0.764
220	0.9962	0.7692	0.892	0.7645
221	0.9972	0.7678	0.8832	0.7636
222	0.996	0.7705	0.8944	0.7647
223	0.9968	0.7731	0.885	0.7635
224	0.995	0.7651	0.891	0.7625
225	0.9966	0.7658	0.8892	0.7621
226	0.9966	0.7666	0.892	0.7625
227	0.9956	0.7706	0.8926	0.7616
228	0.9982	0.7689	0.8928	0.7636
229	0.9954	0.7694	0.8908	0.7638
230	0.9948	0.7667	0.889	0.7641
231	0.9938	0.7662	0.8864	0.7633
232	0.9968	0.7683	0.899	0.763
233	0.9956	0.7681	0.9006	0.7651
234	0.996	0.7624	0.8934	0.7641
235	0.9956	0.763	0.8952	0.765
236	0.9964	0.7684	0.9008	0.7659
237	0.9958	0.7684	0.8996	0.7641
238	0.9962	0.7661	0.898	0.7656
239	0.995	0.7724	0.904	0.7647
240	0.9966	0.7716	0.897	0.7656
241	0.9958	0.771	0.9042	0.7639
242	0.9954	0.7611	0.9034	0.7658
243	0.995	0.7649	0.9056	0.764
244	0.9946	0.7679	0.9	0.7661
245	0.9964	0.7746	0.8978	0.7665
246	0.9936	0.773	0.9014	0.765
247	0.9968	0.7733	0.9056	0.7662
248	0.9968	0.7706	0.905	0.7669
249	0.996	0.7762	0.9006	0.7642
250	0.9978	0.7783	0.9062	0.7662
251	0.997	0.7786	0.9048	0.7671
252	0.9978	0.7792	0.9058	0.7659
253	0.9966	0.779	0.9014	0.7666
254	0.9984	0.7779	0.909	0.7678
255	0.9984	0.7788	0.9024	0.7674
256	0.9982	0.7781	0.9088	0.7674
257	0.9976	0.7778	0.9094	0.7665
258	0.9982	0.7786	0.9046	0.7662
259	0.9986	0.7794	0.905	0.7669
260	0.9982	0.7796	0.9072	0.7658
261	0.9984	0.7797	0.9042	0.7665
262	0.9976	0.7788	0.9056	0.7679
263	0.9982	0.7792	0.9046	0.7669
264	0.999	0.7786	0.9074	0.7674
265	0.9984	0.7812	0.9122	0.7676
266	0.9982	0.7808	0.9068	0.7667
267	0.9976	0.7794	0.9016	0.7665
268	0.9982	0.7788	0.9034	0.7664
269	0.998	0.7796	0.9068	0.7669
270	0.9984	0.7809	0.909	0.7661
271	0.9978	0.7791	0.9066	0.767
272	0.998	0.7797	0.9072	0.768
273	0.998	0.7805	0.9054	0.7667
274	0.998	0.7803	0.9034	0.766
275	0.9986	0.7799	0.9098	0.768
276	0.9986	0.7816	0.9032	0.7674
277	0.9984	0.7809	0.902	0.7669
278	0.9986	0.782	0.9054	0.7661
279	0.9976	0.7805	0.9028	0.7672
280	0.9986	0.7804	0.9058	0.7658
281	0.9984	0.7803	0.9066	0.767
282	0.9984	0.7814	0.9094	0.7665
283	0.9986	0.7808	0.9078	0.7675
284	0.9988	0.7804	0.9076	0.7678
285	0.998	0.7788	0.9084	0.7674
286	0.9984	0.779	0.9048	0.7676
287	0.9984	0.7804	0.9082	0.7665
288	0.9986	0.7795	0.9022	0.7671
289	0.9978	0.7791	0.9082	0.7678
290	0.9978	0.7801	0.9088	0.7661
291	0.9982	0.7801	0.9068	0.7678
292	0.9968	0.7811	0.9062	0.766
293	0.9982	0.7809	0.901	0.7655
294	0.9988	0.7808	0.907	0.7676
295	0.9982	0.7797	0.9096	0.7676
296	0.9978	0.7801	0.9174	0.768
297	0.9984	0.7817	0.9108	0.7674
298	0.9984	0.7819	0.9076	0.767
299	0.9988	0.7797	0.9098	0.7683
300	0.9986	0.7804	0.9112	0.7674
301	0.9988	0.7803	0.913	0.7672
302	0.9982	0.7801	0.9058	0.767
303	0.9978	0.7808	0.914	0.7667
304	0.9986	0.782	0.9118	0.768
305	0.9988	0.7833	0.9034	0.766
306	0.9988	0.7817	0.913	0.767
307	0.9984	0.7828	0.9138	0.7667
308	0.9994	0.7834	0.909	0.7659
309	0.9986	0.7824	0.9154	0.7675
310	0.9986	0.7833	0.9126	0.7664
311	0.999	0.7816	0.911	0.7667
312	0.9994	0.7809	0.9082	0.7671
313	0.9988	0.7814	0.9122	0.7667
314	0.9982	0.7814	0.9056	0.7666
315	0.9988	0.7826	0.91	0.7671
316	0.9996	0.7835	0.9068	0.7662
317	0.9994	0.7831	0.9094	0.768
318	0.998	0.782	0.9102	0.7675
319	0.9988	0.7828	0.9104	0.7671
320	0.999	0.7808	0.9076	0.7672
321	0.9996	0.782	0.9128	0.7678
322	0.9986	0.7814	0.908	0.7676
323	0.9976	0.7822	0.9078	0.7664
324	0.9998	0.7812	0.9128	0.7679
325	0.999	0.7819	0.915	0.7675
326	0.9986	0.7815	0.9142	0.7669
327	0.9988	0.7824	0.9128	0.7679
328	0.9984	0.7809	0.9074	0.7671
329	0.9984	0.7809	0.9092	0.7675
330	0.9992	0.7836	0.9118	0.769
331	0.9976	0.7833	0.913	0.7684
332	0.999	0.7825	0.9162	0.7666
333	0.9996	0.7836	0.9104	0.7666
334	0.999	0.7821	0.904	0.7671
335	0.9994	0.783	0.91	0.7669
336	0.9992	0.7835	0.9116	0.7676
337	0.999	0.7833	0.9092	0.7666
338	0.9988	0.7825	0.9092	0.7671
339	0.9992	0.7821	0.9144	0.767
340	0.9986	0.7815	0.9126	0.766
341	0.9986	0.782	0.9184	0.7667
342	0.9988	0.7817	0.9112	0.7667
343	0.999	0.7815	0.9078	0.7678
344	0.9992	0.7822	0.9132	0.7685
345	0.999	0.783	0.9132	0.7671
346	0.9986	0.781	0.9132	0.769
347	0.9992	0.7816	0.9168	0.7675
348	0.9996	0.7819	0.9138	0.7665
349	0.9984	0.7845	0.9106	0.7672
350	0.9994	0.7834	0.9106	0.7678
351	0.999	0.7819	0.9112	0.7679
352	0.9984	0.7819	0.9126	0.7671
353	0.9992	0.7806	0.909	0.7672
354	0.9982	0.7815	0.91	0.7674
355	0.998	0.7817	0.917	0.7678
356	0.9982	0.7801	0.9108	0.7676
357	0.9994	0.7804	0.91	0.767
358	0.9978	0.7791	0.912	0.7655
359	0.9992	0.7792	0.915	0.7672
360	0.9988	0.7796	0.9088	0.7666
361	0.9992	0.7805	0.9104	0.7659
362	0.999	0.7801	0.9158	0.766
363	0.9988	0.7814	0.915	0.7678
364	0.999	0.7815	0.9122	0.7669
365	0.9994	0.7808	0.9154	0.7672
366	0.9986	0.7814	0.9126	0.7671
367	0.9986	0.7819	0.9188	0.7672
368	0.9992	0.7809	0.916	0.7671
369	0.9984	0.7819	0.9126	0.7671
370	0.9986	0.7814	0.9128	0.7671
371	0.9998	0.782	0.916	0.7676
372	0.999	0.7819	0.9126	0.7669
373	0.9986	0.7806	0.9134	0.7683
374	0.9988	0.7814	0.9182	0.767
375	0.999	0.7811	0.9182	0.7684
376	0.9988	0.7812	0.911	0.7672
377	0.9984	0.7812	0.913	0.7678
378	0.9986	0.7812	0.9172	0.7678
379	0.9988	0.7811	0.9092	0.7678
380	0.9992	0.7816	0.9132	0.7671
381	0.9994	0.7812	0.9152	0.7672
382	0.9986	0.7812	0.9172	0.7674
383	0.9988	0.7808	0.91	0.7666
384	0.999	0.7817	0.9192	0.7665
385	0.9988	0.7814	0.9084	0.7681
386	0.9982	0.7815	0.9078	0.7684
387	0.9998	0.7821	0.9114	0.767
388	0.999	0.7812	0.9156	0.7675
389	0.9986	0.7804	0.9162	0.7671
390	1	0.782	0.9154	0.7669
391	0.9996	0.7804	0.9134	0.7672
392	0.9996	0.7806	0.9144	0.7671
393	0.9988	0.7815	0.918	0.7675
394	0.9994	0.7803	0.9182	0.7671
395	0.9992	0.7811	0.9156	0.7671
396	0.9982	0.7805	0.9104	0.7672
397	0.9994	0.781	0.9128	0.7672
398	0.9986	0.7805	0.9108	0.7681
399	0.9992	0.7801	0.9098	0.7671
400	0.9994	0.7811	0.915	0.7674
401	0.9994	0.782	0.9132	0.7676
402	0.9998	0.7797	0.9154	0.7684
403	0.9986	0.7808	0.9118	0.7666
404	0.9996	0.7809	0.9136	0.7667
405	0.9992	0.7804	0.912	0.768
406	0.9994	0.78	0.9132	0.7686
407	0.999	0.7828	0.9148	0.768
408	0.9982	0.7803	0.9116	0.767
409	0.9992	0.7803	0.916	0.7675
410	0.9992	0.7809	0.9138	0.7684
411	0.9982	0.7804	0.9116	0.7686
412	0.9992	0.7806	0.9152	0.7675
413	0.9996	0.7795	0.9188	0.7672
414	0.9992	0.78	0.9176	0.7683
415	0.9988	0.7812	0.919	0.7678
416	0.9986	0.7803	0.9114	0.7665
417	0.999	0.7808	0.9166	0.7674
418	0.9988	0.7803	0.914	0.7672
419	0.9988	0.7804	0.9128	0.7689
420	0.9986	0.7812	0.9112	0.7689
421	0.9992	0.7803	0.9162	0.7681
422	0.9992	0.7792	0.9134	0.768
423	0.9988	0.7805	0.9124	0.7675
424	0.9992	0.7805	0.917	0.7674
425	0.9988	0.7811	0.9104	0.7672
426	0.998	0.7797	0.9082	0.7686
427	0.9986	0.7811	0.912	0.769
428	0.999	0.7797	0.91	0.7679
429	0.9984	0.7812	0.9126	0.7669
430	0.9992	0.7809	0.9146	0.7669
431	0.9996	0.7806	0.9148	0.7659
432	0.9994	0.7795	0.9138	0.7672
433	0.9992	0.7811	0.9126	0.7681
434	0.9992	0.7796	0.9124	0.7685
435	0.999	0.7794	0.9186	0.768
436	0.9992	0.7796	0.9116	0.7674
437	0.999	0.7816	0.9132	0.7679
438	0.9996	0.781	0.912	0.7676
439	0.9994	0.7806	0.9178	0.7664
440	0.9996	0.7816	0.918	0.7667
441	0.9996	0.7805	0.9188	0.7667
442	0.9994	0.78	0.9098	0.768
443	0.9994	0.781	0.9164	0.7679
444	0.9992	0.7808	0.9114	0.7679
445	0.9994	0.7799	0.9166	0.7665
446	0.9992	0.7809	0.9102	0.7681
447	0.9984	0.7819	0.9178	0.7685
448	0.9988	0.7817	0.9186	0.7671
449	0.9984	0.7804	0.9152	0.767
450	0.9978	0.7806	0.9128	0.7675
451	0.9996	0.781	0.9158	0.7672
452	0.9986	0.7821	0.917	0.768
453	0.999	0.7811	0.9182	0.7671
454	0.9992	0.78	0.915	0.7672
455	0.999	0.781	0.9176	0.7666
456	0.9986	0.7812	0.912	0.7674
457	0.9994	0.781	0.9192	0.7676
458	0.9994	0.7811	0.909	0.7669
459	0.999	0.7812	0.911	0.7671
460	0.9994	0.7811	0.92	0.7681
461	0.9988	0.7812	0.9172	0.7672
462	0.9992	0.7806	0.917	0.7666
463	0.9986	0.781	0.9204	0.7666
464	0.9994	0.7815	0.9142	0.7675
465	0.9986	0.7834	0.9144	0.7678
466	0.999	0.7825	0.9164	0.767
467	0.9986	0.7824	0.9148	0.7671
468	0.9988	0.7819	0.923	0.7681
469	0.9994	0.7806	0.915	0.7669
470	0.9988	0.781	0.9158	0.7667
471	0.9996	0.7819	0.9174	0.7674
472	0.9988	0.7814	0.9158	0.7683
473	0.9992	0.7811	0.9166	0.7667
474	0.9986	0.7826	0.9154	0.7676
475	0.9992	0.7819	0.9158	0.7674
476	0.9996	0.7816	0.911	0.7678
477	0.999	0.7819	0.9162	0.7675
478	0.999	0.7812	0.9156	0.7672
479	0.999	0.7811	0.913	0.7671
480	0.9998	0.7812	0.923	0.7659
481	0.9992	0.7816	0.9094	0.768
482	0.9996	0.7812	0.9098	0.768
483	0.999	0.7822	0.9132	0.7664
484	0.9988	0.782	0.9136	0.7675
485	0.9994	0.7809	0.9164	0.7683
486	0.999	0.7814	0.9178	0.7674
487	1	0.7815	0.9176	0.7675
488	0.9992	0.7815	0.916	0.7669
489	0.999	0.7812	0.9138	0.7666
490	0.9996	0.7811	0.9156	0.7672
491	0.9998	0.7816	0.9148	0.7683
492	0.9986	0.7822	0.9154	0.7678
493	0.9986	0.7809	0.9194	0.768
494	0.9994	0.7811	0.9194	0.7686
495	0.999	0.7801	0.917	0.767
496	0.9986	0.7804	0.911	0.7674
497	0.9982	0.7821	0.9162	0.7672
498	0.9988	0.7805	0.916	0.7671
499	0.9992	0.7815	0.9166	0.7688
500	1	0.7808	0.9104	0.7671


==> Experiment/googlenet/1st_round.txt <==
Epochs	Similator1	Similator2	Similator3
1	0.8912	0.8159	0.8559
2	0.8984	0.8491	0.8579
3	0.899	0.8523	0.8641
4	0.8997	0.8551	0.8616
5	0.9	0.8576	0.8617
6	0.8986	0.8633	0.8615
7	0.8994	0.8621	0.8616
8	0.9	0.8633	0.8635
9	0.9002	0.8656	0.8645
10	0.8989	0.8629	0.8621
11	0.9002	0.8622	0.8637
12	0.8987	0.8672	0.8646
13	0.8983	0.8661	0.8648
14	0.899	0.8661	0.865
15	0.8992	0.8673	0.8651
16	0.9005	0.8656	0.8644
17	0.9001	0.8696	0.8673
18	0.8999	0.867	0.8646
19	0.9009	0.8683	0.8649
20	0.9013	0.8686	0.8645
21	0.8986	0.87	0.8661
22	0.8999	0.8688	0.8648
23	0.8991	0.8689	0.8666
24	0.8999	0.8715	0.8655
25	0.8993	0.871	0.8646
26	0.9008	0.869	0.8655
27	0.9007	0.8678	0.8652
28	0.9015	0.8714	0.8665
29	0.8999	0.8713	0.865
30	0.9012	0.869	0.8676
31	0.9003	0.8707	0.8655
32	0.9012	0.8685	0.8653
33	0.9013	0.8712	0.8661
34	0.9032	0.8696	0.8656
35	0.901	0.87	0.8646
36	0.9014	0.8699	0.8657
37	0.9004	0.8697	0.8653
38	0.901	0.871	0.8654
39	0.9019	0.8695	0.8638
40	0.9031	0.8701	0.8669
41	0.9031	0.8703	0.8653
42	0.9008	0.8701	0.8659
43	0.9018	0.8699	0.8653
44	0.903	0.8697	0.8639
45	0.9015	0.8705	0.8642
46	0.9017	0.8713	0.8652
47	0.9014	0.8689	0.8672
48	0.9021	0.8714	0.8657
49	0.9019	0.869	0.8647
50	0.9015	0.8705	0.865
51	0.9006	0.871	0.8655
52	0.9013	0.8703	0.8654
53	0.9029	0.8706	0.8662
54	0.9019	0.8705	0.8659
55	0.9021	0.8692	0.8663
56	0.9004	0.8709	0.866
57	0.9021	0.8691	0.8659
58	0.9023	0.8712	0.8657
59	0.9002	0.8705	0.865
60	0.9017	0.8703	0.8656
61	0.9019	0.8713	0.8673
62	0.9018	0.869	0.865
63	0.902	0.8709	0.8656
64	0.9012	0.8707	0.8662
65	0.9029	0.87	0.866
66	0.9018	0.872	0.8666
67	0.9012	0.8714	0.8641
68	0.9004	0.8709	0.867
69	0.9019	0.8712	0.8655
70	0.9019	0.8719	0.8671
71	0.9018	0.8722	0.8655
72	0.9021	0.8736	0.8655
73	0.9007	0.8723	0.8657
74	0.9019	0.871	0.8664
75	0.9008	0.8709	0.8664
76	0.9009	0.8724	0.8662
77	0.902	0.8703	0.8663
78	0.9022	0.8715	0.8663
79	0.9018	0.8702	0.8662
80	0.9026	0.8727	0.8643
81	0.9012	0.8709	0.8681
82	0.902	0.8702	0.8671
83	0.9008	0.8717	0.8663
84	0.9023	0.871	0.8678
85	0.9013	0.8707	0.8664
86	0.9025	0.8724	0.866
87	0.902	0.8732	0.8662
88	0.9019	0.8718	0.8675
89	0.9019	0.8711	0.8658
90	0.9032	0.8723	0.8649
91	0.9027	0.874	0.8674
92	0.9017	0.8709	0.8675
93	0.9015	0.8717	0.8667
94	0.9013	0.8739	0.8675
95	0.9018	0.8728	0.8674
96	0.9022	0.8715	0.8661
97	0.9019	0.8732	0.8662
98	0.9023	0.8732	0.8675
99	0.9026	0.87	0.8664
100	0.9022	0.874	0.8671
101	0.9002	0.8718	0.8655
102	0.9012	0.8725	0.8665
103	0.9031	0.8719	0.8672
104	0.9016	0.8718	0.8671
105	0.9019	0.87	0.868
106	0.9027	0.8727	0.866
107	0.9018	0.8716	0.8673
108	0.9015	0.872	0.866
109	0.9021	0.8708	0.8651
110	0.9036	0.8706	0.8651
111	0.9034	0.8713	0.8658
112	0.903	0.8714	0.8659
113	0.9038	0.8725	0.8663
114	0.9009	0.8731	0.8678
115	0.9026	0.8717	0.8655
116	0.9014	0.8716	0.8655
117	0.9012	0.8704	0.8663
118	0.901	0.8707	0.8665
119	0.902	0.8724	0.8657
120	0.9016	0.8727	0.866
121	0.9024	0.8725	0.8672
122	0.9016	0.8737	0.8663
123	0.9029	0.8737	0.8668
124	0.9029	0.8733	0.8671
125	0.9023	0.8724	0.8658
126	0.9024	0.8743	0.8656
127	0.9038	0.8724	0.8651
128	0.9019	0.8742	0.8678
129	0.902	0.8734	0.8665
130	0.9037	0.8728	0.8674
131	0.9019	0.8734	0.8662
132	0.902	0.873	0.8685
133	0.9022	0.8736	0.8659
134	0.9021	0.8721	0.8669
135	0.9027	0.8738	0.8663
136	0.9019	0.8746	0.8677
137	0.9025	0.8731	0.8678
138	0.9024	0.8735	0.8656
139	0.9034	0.8737	0.8669
140	0.9021	0.8736	0.8667
141	0.9018	0.8728	0.8664
142	0.9021	0.8724	0.8663
143	0.9026	0.8738	0.8666
144	0.9022	0.8731	0.8677
145	0.9029	0.8721	0.866
146	0.9042	0.8715	0.8657
147	0.9031	0.8729	0.8661
148	0.9015	0.8736	0.8664
149	0.9022	0.874	0.867
150	0.9025	0.8726	0.8654
151	0.903	0.8733	0.8671
152	0.9034	0.8728	0.8665
153	0.9025	0.8738	0.8668
154	0.9028	0.8731	0.8661
155	0.902	0.8714	0.8671
156	0.9019	0.8734	0.8682
157	0.9033	0.8745	0.8665
158	0.9026	0.8728	0.8683
159	0.9035	0.8732	0.8652
160	0.9029	0.8744	0.8672
161	0.9021	0.872	0.867
162	0.9023	0.873	0.8661
163	0.9032	0.8725	0.8669
164	0.9031	0.8738	0.8665
165	0.9018	0.8723	0.8671
166	0.9024	0.8725	0.8667
167	0.9025	0.8732	0.8659
168	0.9022	0.8729	0.8657
169	0.9028	0.874	0.8657
170	0.9023	0.8746	0.8653
171	0.9026	0.8725	0.8667
172	0.9012	0.8725	0.8665
173	0.9022	0.8719	0.8665
174	0.9018	0.873	0.8659
175	0.9018	0.8752	0.8673
176	0.902	0.8737	0.8659
177	0.9027	0.8733	0.8641
178	0.9021	0.873	0.8669
179	0.9017	0.8719	0.8666
180	0.903	0.8741	0.8684
181	0.9023	0.8723	0.8668
182	0.9026	0.8725	0.8665
183	0.9022	0.8732	0.8672
184	0.9023	0.8724	0.8679
185	0.9036	0.8733	0.8659
186	0.9024	0.8739	0.8658
187	0.9026	0.8734	0.8651
188	0.904	0.8724	0.8678
189	0.9021	0.8718	0.8666
190	0.9027	0.8744	0.8675
191	0.9018	0.874	0.8669
192	0.902	0.8734	0.8662
193	0.9019	0.8739	0.8662
194	0.9031	0.8725	0.8678
195	0.9023	0.8724	0.8673
196	0.9025	0.8747	0.8677
197	0.9019	0.8736	0.8674
198	0.903	0.8728	0.8674
199	0.9016	0.874	0.8682
200	0.9027	0.8723	0.868


==> Experiment/googlenet/2nd_round.txt <==
Epoch	TrainAcc	TestAcc
1	0.6225	0.6364
2	0.7365	0.7428
3	0.793	0.7938
4	0.8255	0.82
5	0.8492	0.8391
6	0.862	0.8541
7	0.8701	0.8584
8	0.8782	0.8608
9	0.8821	0.8666
10	0.8873	0.8682
11	0.8942	0.8715
12	0.8943	0.8751
13	0.8998	0.8756
14	0.9017	0.8819
15	0.9053	0.881
16	0.9079	0.8839
17	0.9078	0.8817
18	0.9102	0.8816
19	0.9123	0.8845
20	0.9157	0.8876
21	0.915	0.8864
22	0.915	0.8865
23	0.9182	0.8884
24	0.9185	0.8884
25	0.9195	0.8883
26	0.9213	0.8891
27	0.9222	0.8902
28	0.9231	0.8921
29	0.921	0.8917
30	0.9223	0.8882
31	0.9252	0.8898
32	0.9234	0.8902
33	0.926	0.8937
34	0.9279	0.8925
35	0.9263	0.8937
36	0.9272	0.8932
37	0.9286	0.8935
38	0.9276	0.8947
39	0.9297	0.8944
40	0.9304	0.8956
41	0.9294	0.8963
42	0.9293	0.8964
43	0.931	0.8953
44	0.9304	0.8932
45	0.9311	0.897
46	0.9324	0.895
47	0.9334	0.8956
48	0.9327	0.896
49	0.9334	0.8948
50	0.9329	0.8968
51	0.9335	0.8967
52	0.9335	0.8986
53	0.9332	0.8972
54	0.934	0.8969
55	0.935	0.8986
56	0.9342	0.8966
57	0.9369	0.8985
58	0.9367	0.8967
59	0.9351	0.8966
60	0.9369	0.8977
61	0.9378	0.8977
62	0.9377	0.899
63	0.9373	0.8939
64	0.9366	0.8989
65	0.9372	0.8985
66	0.937	0.8981
67	0.9375	0.8967
68	0.9384	0.8982
69	0.9388	0.8972
70	0.9378	0.8987
71	0.9396	0.8994
72	0.9395	0.897
73	0.9394	0.8981
74	0.9391	0.8978
75	0.9393	0.9011
76	0.9401	0.8973
77	0.9397	0.8966
78	0.9396	0.898
79	0.9391	0.8972
80	0.9416	0.8979
81	0.9411	0.8975
82	0.9409	0.8984
83	0.9383	0.8951
84	0.9407	0.8961
85	0.9413	0.898
86	0.94	0.8982
87	0.9412	0.8968
88	0.9409	0.8998
89	0.9421	0.8994
90	0.9416	0.8994
91	0.9426	0.8984
92	0.9422	0.8985
93	0.9418	0.9007
94	0.9421	0.9004
95	0.9426	0.8981
96	0.942	0.901
97	0.9418	0.8996
98	0.9412	0.8995
99	0.9431	0.9005
100	0.9434	0.8986
101	0.9412	0.9012
102	0.9427	0.9009
103	0.9454	0.8987
104	0.9445	0.901
105	0.9435	0.9
106	0.9446	0.902
107	0.9429	0.8982
108	0.9444	0.9008
109	0.9435	0.9004
110	0.9438	0.8997
111	0.9441	0.8984
112	0.9449	0.9
113	0.9446	0.8997
114	0.9449	0.8992
115	0.9438	0.8978
116	0.9448	0.8991
117	0.9442	0.8996
118	0.9465	0.8996
119	0.9428	0.8987
120	0.9455	0.9006
121	0.9439	0.8998
122	0.9467	0.9013
123	0.9439	0.902
124	0.9446	0.901
125	0.9448	0.9002
126	0.9451	0.9016
127	0.9451	0.8994
128	0.9469	0.9009
129	0.9458	0.9007
130	0.9456	0.8992
131	0.9452	0.9018
132	0.9462	0.9008
133	0.9454	0.8991
134	0.9441	0.901
135	0.9467	0.9006
136	0.9462	0.8996
137	0.9471	0.9009
138	0.9475	0.9011
139	0.9468	0.8998
140	0.9453	0.9014
141	0.9461	0.8996
142	0.9472	0.9012
143	0.9468	0.9014
144	0.9471	0.9002
145	0.9469	0.9012
146	0.9477	0.9005
147	0.9463	0.8996
148	0.9471	0.8987
149	0.9471	0.9007
150	0.9467	0.9012
151	0.9475	0.9003
152	0.9476	0.9027
153	0.9473	0.9013
154	0.9467	0.8998
155	0.9496	0.9005
156	0.9483	0.9004
157	0.9475	0.9001
158	0.9481	0.9008
159	0.9477	0.9013
160	0.9475	0.8996
161	0.9492	0.9007
162	0.9485	0.9013
163	0.9482	0.9012
164	0.9494	0.9018
165	0.9479	0.9021
166	0.9473	0.901
167	0.9481	0.8994
168	0.9484	0.9013
169	0.9477	0.9008
170	0.9485	0.8978
171	0.9485	0.901
172	0.9479	0.9013
173	0.9482	0.9
174	0.9487	0.902
175	0.9488	0.9003
176	0.9486	0.9014
177	0.9489	0.9008
178	0.9503	0.9027
179	0.9483	0.9004
180	0.9496	0.9008
181	0.9491	0.9012
182	0.9493	0.9007
183	0.9503	0.9008
184	0.9494	0.9009
185	0.9495	0.9011
186	0.9507	0.9029
187	0.9495	0.9019
188	0.9491	0.9022
189	0.9508	0.9014
190	0.9497	0.9017
191	0.9502	0.9005
192	0.9496	0.9014
193	0.9495	0.9013
194	0.9495	0.8994
195	0.9495	0.901
196	0.9487	0.9026
197	0.9497	0.9032
198	0.9514	0.9035
199	0.9515	0.9002
200	0.9498	0.9017
201	0.9503	0.9015
202	0.9498	0.9007
203	0.9504	0.9008
204	0.9494	0.9036
205	0.9504	0.9034
206	0.9509	0.9037
207	0.9502	0.9016
208	0.9516	0.902
209	0.9489	0.903
210	0.9505	0.9031
211	0.9505	0.9017
212	0.9495	0.9009
213	0.9503	0.9025
214	0.9508	0.9035
215	0.9511	0.9034
216	0.9494	0.904
217	0.9516	0.9032
218	0.9516	0.9051
219	0.9508	0.9026
220	0.9521	0.9037
221	0.952	0.9016
222	0.9508	0.9019
223	0.9504	0.9033
224	0.9513	0.9044
225	0.9506	0.9038
226	0.951	0.9034
227	0.9511	0.9043
228	0.9508	0.9056
229	0.95	0.9018
230	0.9511	0.9028
231	0.951	0.9023
232	0.9521	0.9032
233	0.9499	0.9028
234	0.9529	0.9028
235	0.9521	0.9037
236	0.9519	0.9042
237	0.9515	0.9017
238	0.9516	0.9042
239	0.9525	0.9015
240	0.9515	0.9024
241	0.9534	0.9019
242	0.9514	0.9061
243	0.9519	0.902
244	0.9521	0.9014
245	0.9512	0.9034
246	0.9508	0.9051
247	0.9521	0.904
248	0.9522	0.9035
249	0.9516	0.9033
250	0.9516	0.9054
251	0.9522	0.9041
252	0.9509	0.9039
253	0.9529	0.9039
254	0.9512	0.9047
255	0.9512	0.9041
256	0.952	0.9028
257	0.9527	0.9034
258	0.9517	0.9023
259	0.9533	0.9036
260	0.9527	0.9035
261	0.9525	0.9033
262	0.9526	0.9052
263	0.9532	0.905
264	0.9527	0.9039
265	0.9518	0.9041
266	0.9517	0.9052
267	0.9518	0.9066
268	0.9511	0.9049
269	0.9522	0.9048
270	0.953	0.9025
271	0.9525	0.903
272	0.9516	0.9046
273	0.9521	0.9043
274	0.9529	0.9036
275	0.9523	0.9026
276	0.9524	0.9032
277	0.9518	0.902
278	0.9522	0.9012
279	0.9526	0.9028
280	0.953	0.9041
281	0.9528	0.905
282	0.9531	0.9034
283	0.9526	0.9029
284	0.9548	0.9035
285	0.9523	0.9016
286	0.9534	0.9042
287	0.9531	0.9021
288	0.9529	0.9049
289	0.9529	0.9041
290	0.9532	0.9023
291	0.9528	0.9027
292	0.9533	0.9044
293	0.9531	0.9035
294	0.9532	0.9044
295	0.9528	0.9027
296	0.9524	0.9046
297	0.9532	0.9039
298	0.9531	0.9039
299	0.953	0.9043
300	0.9535	0.9032
301	0.953	0.9037
302	0.9526	0.9039
303	0.9541	0.9034
304	0.9525	0.9032
305	0.9539	0.9031
306	0.9512	0.9028
307	0.9531	0.9044
308	0.9524	0.9023
309	0.9529	0.905
310	0.954	0.9038
311	0.9524	0.9043
312	0.9529	0.9044
313	0.9527	0.9052
314	0.9535	0.9036
315	0.9526	0.902
316	0.9527	0.9063
317	0.9545	0.9036
318	0.9528	0.9052
319	0.955	0.9055
320	0.9544	0.9041
321	0.9538	0.9061
322	0.9528	0.9047
323	0.9532	0.9063
324	0.9541	0.9043
325	0.9539	0.9046
326	0.9543	0.9058
327	0.9536	0.902
328	0.9542	0.9057
329	0.9546	0.9056
330	0.9536	0.9051
331	0.9534	0.9036
332	0.9547	0.9033
333	0.9544	0.9056
334	0.9542	0.9066
335	0.9555	0.9061
336	0.9541	0.9053
337	0.954	0.9033
338	0.9548	0.905
339	0.9535	0.9054
340	0.9534	0.9048
341	0.955	0.9063
342	0.9547	0.9048
343	0.954	0.9028
344	0.9547	0.9037
345	0.9548	0.9051
346	0.9537	0.9052
347	0.9534	0.9045
348	0.9541	0.9037
349	0.9546	0.9028
350	0.9547	0.9043
351	0.9552	0.9056
352	0.9545	0.9041
353	0.9547	0.9052
354	0.9528	0.9063
355	0.9535	0.9045
356	0.953	0.9036
357	0.9549	0.904
358	0.9544	0.9049
359	0.9548	0.9054
360	0.9531	0.9046
361	0.9542	0.9046
362	0.9549	0.9045
363	0.9528	0.9044
364	0.9547	0.9045
365	0.9552	0.905
366	0.9547	0.9044
367	0.9541	0.9042
368	0.9539	0.9029
369	0.954	0.9048
370	0.9543	0.9065
371	0.9557	0.9051
372	0.9539	0.906
373	0.954	0.9044
374	0.9555	0.9046
375	0.955	0.9063
376	0.9553	0.9067
377	0.9542	0.9039
378	0.9539	0.9038
379	0.9544	0.9048
380	0.9547	0.9048
381	0.954	0.9042
382	0.9542	0.9058
383	0.9549	0.9063
384	0.9552	0.9043
385	0.9556	0.903
386	0.9567	0.905
387	0.9557	0.906
388	0.9542	0.9059
389	0.955	0.9069
390	0.9544	0.9053
391	0.9539	0.906
392	0.9548	0.9068
393	0.955	0.906
394	0.9537	0.9071
395	0.9538	0.9056
396	0.9543	0.9056
397	0.9551	0.9038
398	0.9548	0.9046
399	0.9553	0.9075
400	0.9549	0.9054
401	0.9548	0.9053
402	0.9558	0.9047
403	0.9541	0.9054
404	0.9557	0.9057
405	0.9548	0.9057
406	0.9557	0.9021
407	0.9549	0.905
408	0.9561	0.9038
409	0.9553	0.9049
410	0.9542	0.9049
411	0.9543	0.9043
412	0.955	0.9056
413	0.9551	0.9047
414	0.955	0.9051
415	0.9543	0.9041
416	0.9545	0.9044
417	0.9549	0.9048
418	0.9558	0.9062
419	0.9555	0.9034
420	0.9575	0.9046
421	0.9557	0.9056
422	0.9555	0.9054
423	0.9548	0.9056
424	0.9539	0.9066
425	0.9547	0.9046
426	0.9554	0.9045
427	0.9558	0.9054
428	0.9552	0.9038
429	0.955	0.9055
430	0.9565	0.9041
431	0.955	0.9072
432	0.9552	0.9065
433	0.9555	0.9044
434	0.9542	0.9079
435	0.9556	0.9058
436	0.9569	0.9067
437	0.9555	0.9043
438	0.9549	0.9046
439	0.9556	0.9046
440	0.9557	0.903
441	0.9545	0.9044
442	0.9562	0.9051
443	0.9553	0.9055
444	0.9548	0.9041
445	0.9561	0.9052
446	0.9548	0.9055
447	0.9549	0.9058
448	0.954	0.9056
449	0.9552	0.9044
450	0.9566	0.904
451	0.9558	0.9045
452	0.9563	0.9051
453	0.954	0.9025
454	0.9561	0.9045
455	0.9555	0.9062
456	0.9559	0.9049
457	0.9563	0.9058
458	0.9556	0.9062
459	0.9556	0.9044
460	0.9571	0.9049
461	0.9553	0.9054
462	0.9562	0.9051
463	0.9563	0.9055
464	0.9554	0.9069
465	0.9563	0.9071
466	0.9554	0.9057
467	0.9562	0.9051
468	0.9554	0.9054
469	0.9561	0.9069
470	0.9556	0.9052
471	0.9562	0.9081
472	0.9558	0.9051
473	0.9555	0.9057
474	0.956	0.9041
475	0.9564	0.9062
476	0.9567	0.9045
477	0.9566	0.9036
478	0.9557	0.9038
479	0.956	0.9064
480	0.9565	0.9068
481	0.9556	0.9063
482	0.9561	0.9052
483	0.9563	0.9046
484	0.9553	0.9053
485	0.9576	0.9043
486	0.9554	0.9066
487	0.9549	0.9067
488	0.9565	0.9073
489	0.9554	0.9065
490	0.9565	0.9054
491	0.9573	0.906
492	0.9572	0.9057
493	0.9576	0.9058
494	0.956	0.9062
495	0.9569	0.9049
496	0.9557	0.9057
497	0.9566	0.9045
498	0.9575	0.9055
499	0.9571	0.9043
500	0.9577	0.9069
501	0.9571	0.9063
502	0.9578	0.9062
503	0.9584	0.9058
504	0.9574	0.907
505	0.959	0.9061
506	0.9581	0.9052
507	0.9577	0.9054
508	0.9579	0.9065
509	0.9588	0.9058
510	0.9572	0.9055
511	0.9582	0.9066
512	0.9583	0.9044
513	0.958	0.9078
514	0.9577	0.9064
515	0.9586	0.9063
516	0.9592	0.9067
517	0.9583	0.907
518	0.9578	0.9071
519	0.9578	0.9066
520	0.9577	0.9061
521	0.9595	0.9066
522	0.9587	0.9072
523	0.9577	0.9069
524	0.959	0.9072
525	0.9581	0.9062
526	0.9583	0.9066
527	0.9579	0.9063
528	0.9588	0.9067
529	0.9591	0.9068
530	0.9587	0.9061
531	0.9584	0.9069
532	0.9585	0.9063
533	0.9583	0.9068
534	0.9587	0.907
535	0.9574	0.9071
536	0.9585	0.9055
537	0.9589	0.9071
538	0.9587	0.9065
539	0.9583	0.9067
540	0.9583	0.9064
541	0.9584	0.9067
542	0.9599	0.9072
543	0.9588	0.907
544	0.9592	0.9074
545	0.9582	0.9062
546	0.9591	0.9079
547	0.9589	0.9063
548	0.9592	0.9065
549	0.9598	0.9069
550	0.9591	0.9076
551	0.9593	0.9072
552	0.959	0.9072
553	0.9589	0.9058
554	0.9604	0.9061
555	0.9571	0.9071
556	0.9582	0.9075
557	0.9584	0.9059
558	0.9606	0.9081
559	0.9594	0.9068
560	0.9582	0.906
561	0.9594	0.9064
562	0.9587	0.9068
563	0.9586	0.9058
564	0.9599	0.9065
565	0.9591	0.9071
566	0.959	0.906
567	0.9581	0.907
568	0.9587	0.9068
569	0.9584	0.9065
570	0.9575	0.9071
571	0.959	0.907
572	0.9592	0.9061
573	0.9594	0.9058
574	0.9581	0.9061
575	0.9591	0.9072
576	0.9596	0.9072
577	0.9577	0.9079
578	0.9595	0.9074
579	0.9584	0.9083
580	0.9594	0.9058
581	0.9577	0.906
582	0.9589	0.9064
583	0.9588	0.9071
584	0.9587	0.9067
585	0.9594	0.9064
586	0.9589	0.9065
587	0.9586	0.9074
588	0.9603	0.9071
589	0.9591	0.906
590	0.9596	0.9074
591	0.9583	0.9058
592	0.9589	0.9077
593	0.9591	0.9066
594	0.9596	0.9073
595	0.9582	0.9069
596	0.9594	0.9058
597	0.9598	0.9068
598	0.9593	0.9064
599	0.9595	0.906
600	0.96	0.9067
601	0.9593	0.9055
602	0.9581	0.9065
603	0.9583	0.9061
604	0.959	0.9058
605	0.9596	0.9073
606	0.9586	0.9076
607	0.9592	0.907
608	0.9589	0.9067
609	0.9591	0.9076
610	0.9602	0.9067
611	0.9596	0.9071
612	0.9595	0.9075
613	0.9597	0.9069
614	0.9594	0.9059
615	0.9584	0.9072
616	0.9587	0.9061
617	0.9598	0.9073
618	0.959	0.9062
619	0.9591	0.9071
620	0.959	0.9067
621	0.9594	0.9076
622	0.9583	0.9069
623	0.9605	0.9073
624	0.959	0.9074
625	0.9595	0.9069
626	0.9582	0.9066
627	0.9598	0.9074
628	0.9583	0.907
629	0.9587	0.9056
630	0.9581	0.9065
631	0.96	0.9069
632	0.9583	0.9064
633	0.9595	0.9065
634	0.9594	0.9072
635	0.9594	0.9076
636	0.9598	0.907
637	0.9602	0.9077
638	0.9589	0.9065
639	0.9597	0.9071
640	0.9596	0.9073
641	0.96	0.907
642	0.9587	0.9064
643	0.9586	0.9063
644	0.9584	0.9065
645	0.9586	0.9071
646	0.9596	0.907
647	0.9583	0.907
648	0.9598	0.9068
649	0.9591	0.9063
650	0.9582	0.9065
651	0.9592	0.9068
652	0.9579	0.907
653	0.9589	0.9076
654	0.9602	0.9079
655	0.9585	0.9067
656	0.9608	0.9078
657	0.9591	0.9075
658	0.9601	0.9079
659	0.9596	0.9067
660	0.9595	0.9073
661	0.9587	0.9082
662	0.9581	0.9078
663	0.9585	0.9079
664	0.9587	0.9074
665	0.9588	0.9075
666	0.9588	0.9066
667	0.9594	0.9066
668	0.9598	0.9068
669	0.9596	0.9067
670	0.9586	0.9064
671	0.9594	0.9068
672	0.9592	0.9066
673	0.9595	0.9074
674	0.959	0.9073
675	0.9581	0.907
676	0.9594	0.9069
677	0.9591	0.9079
678	0.9594	0.907
679	0.959	0.908
680	0.9591	0.9074
681	0.959	0.9066
682	0.96	0.9073
683	0.9591	0.907
684	0.959	0.9063
685	0.9587	0.9074
686	0.9603	0.9064
687	0.9597	0.9065
688	0.9589	0.9072
689	0.959	0.9075
690	0.9601	0.9068
691	0.9593	0.9072
692	0.9597	0.906
693	0.9593	0.9076
694	0.9595	0.9068
695	0.9594	0.9062
696	0.9596	0.9068
697	0.9601	0.9071
698	0.9589	0.9083
699	0.9598	0.9072
700	0.9595	0.9074
701	0.9594	0.9059
702	0.9588	0.9056
703	0.9603	0.9066
704	0.9594	0.9075
705	0.96	0.9063
706	0.9593	0.9067
707	0.959	0.9067
708	0.9596	0.9074
709	0.9595	0.9075
710	0.9594	0.9062
711	0.959	0.9062
712	0.9593	0.9066
713	0.9596	0.9075
714	0.9595	0.9075
715	0.9596	0.9078
716	0.9605	0.9081
717	0.9588	0.9066
718	0.9597	0.9065
719	0.9593	0.9068
720	0.96	0.9076
721	0.9601	0.9075
722	0.9596	0.9076
723	0.9596	0.9076
724	0.9588	0.9077
725	0.9586	0.9066
726	0.9591	0.907
727	0.9596	0.9057
728	0.9594	0.9075
729	0.9597	0.9066
730	0.9602	0.9061
731	0.9594	0.907
732	0.9591	0.9058
733	0.9596	0.9075
734	0.9587	0.9061
735	0.9588	0.9085
736	0.9599	0.9079
737	0.9596	0.9079
738	0.9591	0.907
739	0.9601	0.9066
740	0.9595	0.9074
741	0.9597	0.906
742	0.9607	0.9073
743	0.9591	0.906
744	0.9604	0.9079
745	0.9578	0.9075
746	0.9593	0.9084
747	0.9606	0.9075
748	0.9595	0.9082
749	0.9598	0.9069
750	0.96	0.9072
751	0.9588	0.9075
752	0.9598	0.907
753	0.9599	0.9075
754	0.9596	0.9062
755	0.9595	0.9072
756	0.9591	0.9072
757	0.9594	0.9083
758	0.9594	0.9066
759	0.9595	0.9081
760	0.96	0.9073
761	0.961	0.9076
762	0.9607	0.9069
763	0.9598	0.908
764	0.9612	0.9075
765	0.9592	0.9078
766	0.9594	0.907
767	0.9593	0.9079
768	0.9594	0.9092
769	0.9594	0.9078
770	0.9601	0.9082
771	0.9597	0.9074
772	0.9596	0.9074
773	0.9595	0.9082
774	0.9598	0.908
775	0.9612	0.9082
776	0.959	0.9074
777	0.9603	0.9079
778	0.9602	0.9066
779	0.9602	0.9074
780	0.9608	0.9078
781	0.9601	0.9071
782	0.9594	0.9078
783	0.9607	0.9078
784	0.9604	0.9073
785	0.9591	0.9084
786	0.9594	0.9075
787	0.9601	0.9079
788	0.9594	0.9077
789	0.9596	0.9081
790	0.9592	0.9068
791	0.9597	0.9069
792	0.9586	0.907
793	0.9593	0.9076
794	0.959	0.9072
795	0.9598	0.9067
796	0.9595	0.9063
797	0.9587	0.9074
798	0.9606	0.9071
799	0.9589	0.9069
800	0.9583	0.9072
801	0.9601	0.9075
802	0.959	0.9076
803	0.9598	0.907
804	0.9605	0.9069
805	0.96	0.9081
806	0.9593	0.9084
807	0.9598	0.9079
808	0.96	0.9078
809	0.9608	0.9076
810	0.9595	0.9078
811	0.9607	0.908
812	0.9612	0.9083
813	0.9598	0.9069
814	0.9595	0.9072
815	0.9605	0.9073
816	0.9586	0.9073
817	0.9599	0.9085
818	0.9603	0.9067
819	0.9595	0.908
820	0.9617	0.9069
821	0.9603	0.9082
822	0.959	0.9076
823	0.9601	0.9082
824	0.9606	0.907
825	0.9588	0.9079
826	0.9606	0.9076
827	0.9593	0.9078
828	0.9599	0.9079
829	0.959	0.9079
830	0.9602	0.9073
831	0.9606	0.907
832	0.9604	0.9073
833	0.9601	0.9076
834	0.96	0.9087
835	0.9595	0.9078
836	0.9599	0.9078
837	0.9596	0.9077
838	0.9603	0.9074
839	0.9602	0.9071
840	0.9595	0.9084
841	0.9602	0.9075
842	0.9596	0.9075
843	0.9606	0.9074
844	0.9595	0.9071
845	0.96	0.9074
846	0.9595	0.908
847	0.9595	0.9081
848	0.96	0.9077
849	0.9597	0.9068
850	0.9605	0.9076
851	0.9608	0.9065
852	0.9592	0.9082
853	0.9603	0.9076
854	0.9602	0.9074
855	0.9593	0.9083
856	0.9595	0.9076
857	0.96	0.907
858	0.9593	0.908
859	0.9603	0.9083
860	0.9603	0.9079
861	0.9609	0.9086
862	0.96	0.907
863	0.9595	0.9074
864	0.9597	0.9075
865	0.9601	0.9066
866	0.9599	0.9066
867	0.9604	0.907
868	0.961	0.9072
869	0.9591	0.9079
870	0.9601	0.9076
871	0.9612	0.9082
872	0.9604	0.9064
873	0.9603	0.9069
874	0.96	0.9081
875	0.9587	0.9082
876	0.9607	0.9082
877	0.959	0.9069
878	0.9596	0.9075
879	0.9591	0.9084
880	0.9595	0.9071
881	0.96	0.9084
882	0.9604	0.9073
883	0.9601	0.9069
884	0.9593	0.9076
885	0.9604	0.9079
886	0.9608	0.907
887	0.9603	0.9079
888	0.96	0.9081
889	0.9603	0.9064
890	0.9605	0.9067
891	0.9604	0.908
892	0.9602	0.9069
893	0.9593	0.908
894	0.9599	0.9067
895	0.9601	0.9089
896	0.9608	0.9072
897	0.9599	0.908
898	0.9597	0.9087
899	0.96	0.9084
900	0.9604	0.9077
901	0.9604	0.9076
902	0.9602	0.9076
903	0.9603	0.908
904	0.9601	0.9082
905	0.961	0.9081
906	0.96	0.9084
907	0.9607	0.9087
908	0.9591	0.907
909	0.9605	0.9067
910	0.9597	0.9073
911	0.9595	0.9083
912	0.9602	0.9079
913	0.9594	0.9061
914	0.9603	0.9082
915	0.959	0.9078
916	0.9593	0.9077
917	0.9587	0.9078
918	0.9594	0.9076
919	0.9601	0.9076
920	0.9593	0.9079
921	0.9598	0.9078
922	0.9605	0.9084
923	0.9593	0.9074
924	0.9589	0.9081
925	0.9614	0.9077
926	0.9604	0.9062
927	0.9598	0.9079
928	0.9597	0.9074
929	0.9604	0.9072
930	0.9606	0.9069
931	0.9603	0.9072
932	0.9599	0.9079
933	0.9613	0.9071
934	0.9595	0.9077
935	0.9602	0.9084
936	0.9594	0.9073
937	0.9599	0.9067
938	0.9605	0.9073
939	0.9604	0.9079
940	0.9588	0.9081
941	0.9599	0.9072
942	0.959	0.9069
943	0.961	0.9065
944	0.9595	0.9072
945	0.9589	0.9078
946	0.9597	0.9071
947	0.9594	0.9085
948	0.9616	0.9075
949	0.9591	0.9074
950	0.9601	0.9062
951	0.9597	0.907
952	0.9609	0.907
953	0.9599	0.9069
954	0.9603	0.9067
955	0.9605	0.9075
956	0.9594	0.908
957	0.9591	0.9085
958	0.9605	0.9074
959	0.9593	0.908
960	0.9597	0.9074
961	0.9599	0.907
962	0.9594	0.9087
963	0.9591	0.9065
964	0.9599	0.9086
965	0.9594	0.9075
966	0.9603	0.9077
967	0.9595	0.9087
968	0.9592	0.9077
969	0.9598	0.9081
970	0.9595	0.9078
971	0.9594	0.908
972	0.9599	0.9072
973	0.9595	0.9077
974	0.9588	0.9075
975	0.9598	0.9084
976	0.9584	0.9073
977	0.9602	0.907
978	0.9594	0.9068
979	0.9608	0.9078
980	0.9588	0.9074
981	0.9599	0.9067
982	0.96	0.9084
983	0.9602	0.9081
984	0.9605	0.9083
985	0.9606	0.9074
986	0.9587	0.9085
987	0.9594	0.9078
988	0.96	0.9071
989	0.9604	0.9068
990	0.961	0.9079
991	0.9604	0.9076
992	0.9587	0.9069
993	0.9599	0.908
994	0.9603	0.9077
995	0.9597	0.9085
996	0.9605	0.908
997	0.9596	0.9067
998	0.9611	0.908
999	0.9599	0.9069
1000	0.96	0.9072


==> Experiment/googlenet/finetune.txt <==
Epoch	TrainAcc	TestAcc
1	85.14	82.93
2	87.75	84.42
3	88.47	84.29
4	89.28	82.86
5	89.84	82.61
6	90.21	86.09
7	90.53	85.08
8	91.26	84.69
9	91.38	86.87
10	91.82	86.18
11	92.01	87.47
12	92.63	86.77
13	92.62	85.50
14	92.91	86.48
15	93.32	87.42
16	93.41	83.75
17	93.70	87.85
18	94.05	87.20
19	94.30	86.73
20	94.13	87.01
21	94.54	87.23
22	94.71	87.90
23	94.89	87.31
24	94.93	87.58
25	95.05	87.63
26	95.50	87.37
27	95.38	87.39
28	95.63	87.30
29	95.79	88.55
30	95.64	88.24
31	95.92	87.27
32	95.86	88.15
33	96.14	87.33
34	96.09	87.11
35	96.37	87.76
36	96.41	88.16
37	96.55	88.06
38	96.56	88.13
39	96.66	88.09
40	96.59	88.37
41	96.71	87.61
42	96.71	87.91
43	96.89	87.93
44	96.87	88.22
45	97.14	87.84
46	97.18	88.55
47	97.16	87.28
48	97.16	88.04
49	97.16	88.49
50	97.33	88.03
51	97.52	88.10
52	97.36	87.69
53	97.35	88.54
54	97.35	87.68
55	97.40	87.79
56	97.44	88.01
57	97.58	87.44
58	97.65	88.36
59	97.93	88.29
60	97.59	87.58
61	97.64	88.20
62	97.82	88.36
63	97.72	88.56
64	97.80	88.82
65	97.80	88.05
66	97.80	88.21
67	97.81	87.68
68	97.92	88.19
69	98.12	87.88
70	97.86	88.01
71	98.10	88.87
72	97.98	88.88
73	98.13	88.10
74	97.98	88.09
75	98.07	88.15
76	98.01	88.12
77	98.10	88.43
78	98.38	88.33
79	98.16	88.32
80	98.15	87.57
81	98.27	88.84
82	98.25	88.13
83	98.46	88.37
84	98.29	88.44
85	98.15	88.58
86	98.30	88.13
87	98.30	88.99
88	98.38	88.88
89	98.39	88.66
90	98.42	88.53
91	98.35	88.57
92	98.49	88.44
93	98.42	88.89
94	98.43	88.78
95	98.42	88.22
96	98.52	88.64
97	98.50	89.01
98	98.57	88.16
99	98.45	88.65
100	98.69	88.64
101	98.49	88.97
102	98.49	89.51
103	98.64	88.25
104	98.52	88.86
105	98.55	89.18
106	98.68	88.59
107	98.56	88.99
108	98.57	88.69
109	98.70	89.18
110	98.53	89.09
111	98.65	88.82
112	98.63	88.22
113	98.65	88.81
114	98.58	89.15
115	98.78	89.65
116	98.61	88.84
117	98.72	88.63
118	98.83	88.82
119	98.68	88.79
120	98.84	88.43
121	98.80	89.11
122	98.67	89.01
123	98.94	88.35
124	98.75	89.02
125	98.81	88.91
126	98.69	89.14
127	98.86	88.77
128	98.80	88.81
129	98.75	89.03
130	98.83	88.70
131	98.82	89.08
132	98.98	88.84
133	98.80	88.68
134	98.79	89.32
135	98.88	88.85
136	98.93	88.65
137	98.83	89.48
138	98.86	89.67
139	98.94	88.62
140	98.83	88.93
141	99.04	89.54
142	98.77	89.01
143	98.88	88.55
144	98.99	89.18
145	98.92	89.34
146	98.97	89.23
147	98.95	88.53
148	98.97	88.57
149	99.03	88.55
150	99.05	88.90
151	99.10	88.87
152	99.02	88.27
153	98.86	88.61
154	99.07	88.67
155	99.03	89.14
156	99.02	88.95
157	98.95	89.23
158	98.81	89.14
159	99.08	89.21
160	99.15	88.95
161	98.99	89.27
162	99.13	88.89
163	99.00	88.98
164	99.04	89.01
165	99.03	88.68
166	99.06	89.16
167	99.14	89.21
168	99.05	89.14
169	99.10	89.02
170	99.07	88.50
171	99.01	89.20
172	99.09	89.08
173	99.15	88.81
174	99.06	88.81
175	99.27	89.14
176	99.13	88.61
177	99.09	88.62
178	99.07	89.02
179	99.16	88.73
180	99.10	88.98
181	99.21	89.34
182	99.13	89.02
183	99.12	89.48
184	99.21	88.96
185	99.20	89.09
186	99.20	89.16
187	99.09	88.96
188	99.12	89.40
189	99.15	88.96
190	99.17	88.51
191	99.17	89.27
192	99.23	89.35
193	99.20	89.47
194	99.16	89.39
195	99.21	89.43
196	99.26	89.24
197	99.23	88.38
198	99.16	89.39
199	99.16	89.56
200	99.26	89.40
201	99.12	89.47
202	99.23	88.66
203	99.18	88.84
204	99.20	89.36
205	99.23	89.05
206	99.16	89.27
207	99.24	89.53
208	99.22	89.42
209	99.18	89.42
210	99.18	89.28
211	99.35	89.16
212	99.22	88.92
213	99.20	89.20
214	99.30	89.19
215	99.34	89.59
216	99.23	89.27
217	99.29	88.38
218	99.27	89.53
219	99.24	88.95
220	99.26	89.51
221	99.25	89.32
222	99.42	89.94
223	99.39	88.84
224	99.34	89.18
225	99.24	89.32
226	99.21	88.88
227	99.35	89.33
228	99.31	89.65
229	99.27	88.87
230	99.29	89.56
231	99.31	89.64
232	99.36	89.39
233	99.35	89.24
234	99.33	89.39
235	99.28	89.15
236	99.30	89.69
237	99.30	89.60
238	99.32	89.56
239	99.19	89.51
240	99.33	89.57
241	99.36	90.05
242	99.50	89.62
243	99.22	88.77
244	99.36	89.48
245	99.28	89.41
246	99.39	89.28
247	99.35	89.09
248	99.27	89.04
249	99.30	89.88
250	99.36	89.05
251	99.27	89.19
252	99.42	89.15
253	99.46	89.12
254	99.29	89.57
255	99.38	88.70
256	99.32	89.21
257	99.32	89.15
258	99.45	89.81
259	99.34	89.27
260	99.38	89.20
261	99.45	89.16
262	99.42	89.32
263	99.32	89.19
264	99.36	89.30
265	99.32	89.19
266	99.34	89.03
267	99.46	89.30
268	99.37	88.80
269	99.43	89.25
270	99.35	89.08
271	99.27	89.21
272	99.41	89.63
273	99.51	89.10
274	99.36	89.01
275	99.40	88.89
276	99.37	89.12
277	99.48	89.61
278	99.44	89.32
279	99.31	89.53
280	99.29	89.19
281	99.50	89.78
282	99.42	89.52
283	99.36	89.25
284	99.36	89.25
285	99.57	89.58
286	99.48	89.37
287	99.30	89.78
288	99.46	89.50
289	99.47	89.29
290	99.46	89.60
291	99.49	89.79
292	99.47	89.46
293	99.39	89.66
294	99.51	89.62
295	99.50	89.67
296	99.29	88.89
297	99.36	89.42
298	99.48	89.47
299	99.56	89.82
300	99.41	89.37
301	99.39	89.42
302	99.43	89.56
303	99.43	89.54
304	99.51	89.62
305	99.55	89.23
306	99.46	89.32
307	99.48	89.17
308	99.45	89.26
309	99.45	89.81
310	99.45	89.65
311	99.47	88.87
312	99.42	89.40
313	99.62	89.44
314	99.53	89.02
315	99.51	89.46
316	99.48	89.45
317	99.42	89.80
318	99.56	89.07
319	99.49	89.52
320	99.43	89.01
321	99.49	89.99
322	99.51	89.46
323	99.49	89.52
324	99.46	89.24
325	99.44	89.31
326	99.58	89.98
327	99.60	89.37
328	99.45	89.14
329	99.50	88.96
330	99.48	89.48
331	99.49	89.45
332	99.55	89.26
333	99.38	89.26
334	99.49	89.27
335	99.54	89.41
336	99.59	89.61
337	99.57	89.66
338	99.52	89.14
339	99.47	89.20
340	99.53	89.53
341	99.51	89.53
342	99.53	89.36
343	99.55	89.13
344	99.38	89.17
345	99.61	90.04
346	99.53	89.56
347	99.52	89.41
348	99.52	89.89
349	99.56	89.72
350	99.46	89.31
351	99.45	89.21
352	99.53	90.11
353	99.58	89.70
354	99.60	89.34
355	99.47	89.45
356	99.54	89.80
357	99.52	89.61
358	99.57	89.69
359	99.52	89.97
360	99.51	89.51
361	99.51	89.39
362	99.59	89.08
363	99.49	89.92
364	99.56	89.40
365	99.55	86.96
366	99.53	89.54
367	99.56	90.05
368	99.57	89.43
369	99.66	89.62
370	99.57	88.73
371	99.48	89.51
372	99.58	89.82
373	99.70	89.57
374	99.46	89.84
375	99.58	89.24
376	99.48	89.23
377	99.57	89.29
378	99.54	89.64
379	99.55	89.16
380	99.57	89.66
381	99.61	89.60
382	99.55	89.09
383	99.44	88.80
384	99.55	89.43
385	99.63	89.63
386	99.62	89.55
387	99.59	89.14
388	99.61	89.37
389	99.56	88.74
390	99.47	89.42
391	99.56	89.10
392	99.64	89.40
393	99.61	89.64
394	99.55	89.91
395	99.50	89.43
396	99.65	89.99
397	99.67	89.73
398	99.65	89.39
399	99.54	89.45
400	99.63	89.59
401	99.50	88.89
402	99.62	89.10
403	99.55	89.63
404	99.71	89.50
405	99.58	89.01
406	99.54	89.30
407	99.59	89.62
408	99.67	89.91
409	99.51	89.46
410	99.58	89.44
411	99.62	89.75
412	99.61	90.03
413	99.60	89.29
414	99.52	89.27
415	99.56	89.50
416	99.65	89.76
417	99.67	89.78
418	99.58	89.41
419	99.46	89.37
420	99.59	89.58
421	99.66	89.84
422	99.65	89.82
423	99.73	89.39
424	99.65	89.82
425	99.52	88.75
426	99.65	88.96
427	99.55	89.81
428	99.58	89.08
429	99.67	89.82
430	99.61	89.10
431	99.65	90.20
432	99.69	89.42
433	99.61	89.27
434	99.68	90.09
435	99.54	89.33
436	99.62	89.78
437	99.55	89.66
438	99.63	89.83
439	99.71	89.59
440	99.58	89.35
441	99.53	89.63
442	99.65	89.31
443	99.69	89.72
444	99.59	89.69
445	99.54	89.69
446	99.66	89.62
447	99.61	90.12
448	99.65	89.78
449	99.61	89.52
450	99.66	89.57
451	99.68	89.44
452	99.65	89.67
453	99.62	89.50
454	99.63	89.31
455	99.63	89.48
456	99.67	89.53
457	99.60	89.02
458	99.53	90.00
459	99.58	89.69
460	99.69	89.56
461	99.68	89.66
462	99.67	89.85
463	99.61	89.33
464	99.64	89.43
465	99.58	89.24
466	99.62	89.90
467	99.66	90.25
468	99.70	90.04
469	99.77	90.20
470	99.59	89.85
471	99.66	89.90
472	99.72	89.72
473	99.55	89.44
474	99.59	89.70
475	99.63	90.12
476	99.66	89.46
477	99.66	89.46
478	99.69	89.81
479	99.69	89.72
480	99.67	89.88
481	99.59	90.04
482	99.61	89.79
483	99.65	89.92
484	99.67	89.64
485	99.66	89.80
486	99.60	89.33
487	99.62	89.81
488	99.70	89.80
489	99.67	88.88
490	99.60	89.63
491	99.62	89.44
492	99.65	89.28
493	99.69	89.41
494	99.64	89.20
495	99.64	89.88
496	99.58	89.55
497	99.65	89.41
498	99.65	89.39
499	99.64	89.37
500	99.65	89.21
501	99.63	89.77
502	99.68	89.34
503	99.66	89.46
504	99.67	89.87
505	99.68	89.35
506	99.71	89.31
507	99.58	90.05
508	99.74	89.95
509	99.67	90.00
510	99.71	89.31
511	99.60	89.76
512	99.59	89.31
513	99.65	89.50
514	99.66	89.57
515	99.73	89.03
516	99.72	89.15
517	99.64	89.07
518	99.72	89.67
519	99.67	89.34
520	99.67	89.52
521	99.65	89.19
522	99.66	89.89
523	99.63	89.67
524	99.72	90.00
525	99.69	88.90
526	99.67	89.39
527	99.69	89.49
528	99.69	89.56
529	99.71	89.67
530	99.74	89.63
531	99.76	89.11
532	99.71	89.86
533	99.63	89.73
534	99.69	89.32
535	99.66	89.13
536	99.67	89.39
537	99.70	89.62
538	99.64	89.70
539	99.68	89.20
540	99.67	89.55
541	99.60	89.42
542	99.65	89.75
543	99.74	89.78
544	99.62	89.58
545	99.70	89.68
546	99.71	89.58
547	99.75	89.81
548	99.75	89.47
549	99.74	89.64
550	99.63	89.72
551	99.64	89.22
552	99.70	89.51
553	99.66	89.63
554	99.75	89.13
555	99.70	89.64
556	99.69	89.58
557	99.71	89.29
558	99.63	89.31
559	99.68	90.22
560	99.70	89.86
561	99.71	89.98
562	99.68	89.78
563	99.70	89.65
564	99.73	89.56
565	99.73	89.48
566	99.65	89.64
567	99.66	89.35
568	99.75	89.79
569	99.71	89.65
570	99.65	89.31
571	99.79	89.92
572	99.68	90.00
573	99.73	89.53
574	99.76	89.61
575	99.65	89.83
576	99.66	89.64
577	99.72	89.38
578	99.72	89.49
579	99.76	89.88
580	99.63	89.22
581	99.76	89.43
582	99.73	89.56
583	99.70	89.44
584	99.64	89.15
585	99.65	89.28
586	99.72	89.32
587	99.72	89.95
588	99.74	89.63
589	99.80	89.82
590	99.69	89.41
591	99.67	89.68
592	99.73	89.37
593	99.68	89.52
594	99.72	89.06
595	99.61	89.60
596	99.71	89.35
597	99.69	89.16
598	99.72	89.56
599	99.71	89.69
600	99.77	90.51
601	99.87	90.56
602	99.90	90.68
603	99.94	90.70
604	99.90	90.72
605	99.94	90.77
606	99.95	90.99
607	99.96	90.85
608	99.95	90.84
609	99.96	90.96
610	99.96	90.97
611	99.97	90.88
612	99.96	90.96
613	99.95	90.99
614	99.97	90.95
615	99.96	90.99
616	99.98	91.08
617	99.97	91.15
618	99.97	91.15
619	99.96	91.05
620	99.98	91.07
621	99.98	91.00
622	99.98	91.24
623	99.97	91.18
624	99.98	91.20
625	99.97	91.02
626	99.98	91.01
627	99.97	91.05
628	99.98	91.02
629	99.98	91.04
630	99.98	91.13
631	99.99	91.04
632	99.97	91.03
633	99.99	91.06
634	99.99	91.01
635	99.98	90.80
636	99.98	90.95
637	99.97	90.83
638	99.99	91.05
639	99.99	91.01
640	99.97	90.93
641	99.97	91.02
642	99.98	90.97
643	99.99	91.04
644	99.99	91.09
645	99.99	91.04
646	99.99	91.08
647	99.98	91.08
648	99.99	91.16
649	99.99	91.06
650	99.98	91.00
651	99.99	91.16
652	99.98	91.09
653	99.99	91.08
654	99.99	91.01
655	99.99	91.18
656	99.99	91.13
657	99.99	91.19
658	99.99	91.03
659	99.99	91.13
660	99.99	91.04
661	99.99	91.07
662	100.00	91.05
663	99.99	91.00
664	99.99	91.08
665	99.99	91.10
666	99.99	91.13
667	99.99	90.98
668	99.99	90.97
669	99.99	91.17
670	99.98	91.10
671	100.00	91.05
672	99.99	91.16
673	99.99	91.02
674	99.98	91.01
675	99.98	91.09
676	99.99	91.06
677	99.98	91.19
678	99.98	91.28
679	99.99	91.16
680	99.99	91.17
681	99.99	91.19
682	100.00	91.28
683	99.99	91.14
684	99.99	91.18
685	99.99	91.08
686	99.99	91.01
687	99.99	91.06
688	99.99	91.17
689	99.99	91.09
690	99.99	91.12
691	99.99	91.10
692	99.99	91.13
693	99.98	91.09
694	99.99	91.20
695	99.99	91.03
696	99.99	91.08
697	99.98	90.97
698	99.98	91.20
699	99.99	91.15
700	99.99	91.12
701	99.99	91.21
702	100.00	91.18
703	99.99	91.14
704	99.99	91.20
705	99.99	91.32
706	99.98	91.28
707	99.99	91.13
708	99.99	91.31
709	99.99	91.23
710	99.99	91.17
711	99.99	91.12
712	99.99	91.23
713	99.99	90.94
714	100.00	90.94
715	99.98	91.16
716	99.99	91.08
717	99.99	91.00
718	99.99	91.06
719	99.99	91.09
720	99.99	91.24
721	100.00	91.20
722	99.98	91.16
723	99.99	91.08
724	99.99	91.10
725	99.99	91.08
726	99.99	91.02
727	99.99	90.94
728	100.00	91.01
729	99.99	90.94
730	99.99	90.89
731	99.99	91.07
732	99.99	90.99
733	99.98	90.93
734	100.00	91.01
735	99.99	91.06
736	99.99	91.04
737	99.99	91.07
738	99.99	90.93
739	99.99	90.95
740	99.99	90.84
741	100.00	90.94
742	100.00	90.98
743	99.99	90.98
744	99.99	91.11
745	99.98	91.00
746	99.99	91.06
747	100.00	91.06
748	100.00	91.13
749	99.99	91.11
750	100.00	91.07
751	100.00	91.18
752	99.99	90.93
753	99.99	91.17
754	100.00	91.07
755	100.00	91.24
756	99.99	91.00
757	100.00	90.99
758	100.00	91.02
759	99.99	90.94
760	100.00	90.92
761	99.99	90.86
762	99.99	91.00
763	99.99	91.01
764	100.00	90.76
765	100.00	90.96
766	100.00	91.07
767	100.00	91.02
768	100.00	90.94
769	100.00	90.93
770	99.99	91.02
771	99.99	91.07
772	99.99	91.04
773	99.99	91.07
774	100.00	91.02
775	100.00	91.10
776	99.98	90.95
777	99.99	90.98
778	99.99	91.01
779	100.00	90.96
780	99.98	90.91
781	100.00	90.95
782	99.99	91.01
783	100.00	90.97
784	99.99	91.01
785	99.99	90.96
786	99.99	90.87
787	99.99	91.03
788	100.00	91.10
789	99.99	91.12
790	99.99	91.11
791	100.00	91.06
792	99.99	91.03
793	100.00	91.16
794	99.99	91.01
795	99.99	91.00
796	100.00	91.02
797	100.00	91.11
798	99.99	91.06
799	100.00	91.18
800	99.99	91.03
801	99.99	91.01
802	99.99	91.09
803	99.99	91.21
804	99.99	91.00
805	100.00	91.33
806	99.99	91.17
807	100.00	91.21
808	100.00	91.26
809	99.99	91.15
810	99.99	91.14
811	99.99	91.08
812	99.99	91.07
813	99.98	91.09
814	100.00	91.22
815	99.99	91.12
816	99.98	91.17
817	100.00	91.01
818	100.00	91.15
819	100.00	91.09
820	99.99	91.27
821	99.99	91.15
822	100.00	91.09
823	99.99	91.10
824	99.99	91.12
825	99.99	91.20
826	99.99	91.19
827	99.99	91.04
828	99.99	91.09
829	100.00	91.21
830	100.00	91.25
831	99.99	91.20
832	100.00	91.29
833	100.00	91.14
834	100.00	91.13
835	99.98	91.06
836	99.99	90.94
837	100.00	90.99
838	99.99	90.95
839	99.99	90.84
840	100.00	90.85
841	100.00	90.94
842	99.99	91.11
843	100.00	91.06
844	99.98	90.97
845	100.00	91.06
846	99.99	90.92
847	99.99	90.95
848	99.99	90.94
849	99.99	90.99
850	100.00	90.96
851	99.99	91.04
852	99.99	91.06
853	99.99	91.05
854	100.00	90.91
855	99.98	91.08
856	99.99	91.08
857	99.98	91.12
858	100.00	91.07
859	99.99	91.15
860	100.00	91.02
861	99.99	91.05
862	99.99	90.98
863	100.00	91.06
864	99.99	91.15
865	99.98	91.08
866	100.00	91.06
867	99.99	91.22
868	100.00	91.16
869	99.99	91.05
870	100.00	91.19
871	99.99	91.02
872	99.99	91.17
873	99.99	91.05
874	99.98	91.15
875	99.99	91.14
876	99.99	91.02
877	100.00	91.11
878	100.00	91.00
879	100.00	91.11
880	99.99	91.14
881	99.99	91.09
882	100.00	91.24
883	99.99	90.92
884	99.99	91.17
885	99.99	91.09
886	99.99	91.10
887	99.99	91.03
888	99.99	91.17
889	99.99	91.02
890	99.98	91.04
891	99.99	91.14
892	99.99	91.16
893	99.99	91.07
894	99.99	91.06
895	99.99	91.03
896	100.00	91.22
897	99.99	90.92
898	99.99	91.03
899	99.99	91.02
900	99.99	91.33
901	99.99	91.23
902	99.99	91.34
903	99.99	91.32
904	99.99	91.31
905	99.99	91.22
906	100.00	91.27
907	100.00	91.37
908	100.00	91.22
909	99.99	91.29
910	99.99	91.29
911	99.99	91.21
912	100.00	91.20
913	99.99	91.29
914	99.99	91.21
915	100.00	91.24
916	100.00	91.30
917	100.00	91.24
918	99.99	91.20
919	100.00	91.10
920	100.00	91.14
921	100.00	91.08
922	100.00	91.25
923	99.99	91.29
924	100.00	91.20
925	100.00	91.28
926	99.99	91.24
927	99.99	91.22
928	100.00	91.11
929	100.00	91.21
930	100.00	91.18
931	99.99	91.29
932	100.00	91.15
933	100.00	91.21
934	100.00	91.16
935	99.99	91.17
936	100.00	91.23
937	100.00	91.24
938	100.00	91.18
939	100.00	91.23
940	100.00	91.17
941	99.99	91.08
942	100.00	91.18
943	100.00	91.16
944	100.00	91.18
945	99.99	91.30
946	100.00	91.26
947	99.99	91.28
948	100.00	91.20
949	100.00	91.22
950	100.00	91.16
951	99.99	91.13
952	100.00	91.29
953	100.00	91.23
954	100.00	91.19
955	100.00	91.18
956	99.99	91.17
957	99.99	91.19
958	100.00	91.28
959	100.00	91.21
960	100.00	91.13
961	100.00	91.23
962	100.00	91.29
963	100.00	91.28
964	99.99	91.32
965	100.00	91.24
966	99.99	91.22
967	100.00	91.27
968	100.00	91.30
969	100.00	91.21
970	100.00	91.24
971	99.99	91.31
972	100.00	91.24
973	100.00	91.22
974	100.00	91.18
975	100.00	91.24
976	100.00	91.20
977	100.00	91.25
978	100.00	91.17
979	100.00	91.17
980	100.00	91.24
981	100.00	91.25
982	100.00	91.20
983	100.00	91.13
984	100.00	91.21
985	100.00	91.24
986	100.00	91.18
987	100.00	91.16
988	100.00	91.18
989	100.00	91.17
990	100.00	91.19
991	100.00	91.11
992	100.00	91.18
993	100.00	91.18
994	100.00	91.04
995	99.99	91.22
996	100.00	91.17
997	100.00	91.20
998	100.00	91.19
999	100.00	91.22
1000	100.00	91.19


==> Experiment/googlenet/incremental.txt <==
Epoch	TrainAcc	TestAcc	ObfTrainAcc	ObfTestAcc
1	0.3026	0.4163	0.2408	0.321
2	0.4502	0.4835	0.3696	0.4
3	0.5034	0.5031	0.427	0.4386
4	0.5413	0.5295	0.4637	0.4619
5	0.5622	0.5489	0.4925	0.4784
6	0.5882	0.5653	0.512	0.4904
7	0.6044	0.5775	0.5328	0.5115
8	0.6214	0.5806	0.5481	0.5136
9	0.6341	0.5795	0.5635	0.5289
10	0.6477	0.586	0.5792	0.5294
11	0.6562	0.5944	0.5874	0.5328
12	0.6695	0.5984	0.5987	0.5443
13	0.6795	0.5939	0.6109	0.5529
14	0.6884	0.603	0.6162	0.5633
15	0.6974	0.6012	0.6257	0.5554
16	0.706	0.6086	0.6326	0.5548
17	0.7186	0.6068	0.641	0.5614
18	0.7206	0.6059	0.6467	0.5504
19	0.7267	0.6142	0.6531	0.551
20	0.7346	0.6092	0.6588	0.5675
21	0.7432	0.6084	0.669	0.5806
22	0.749	0.608	0.6722	0.5693
23	0.7537	0.617	0.6783	0.5787
24	0.7618	0.6225	0.6864	0.574
25	0.7683	0.62	0.6895	0.5819
26	0.7717	0.6268	0.6953	0.5857
27	0.7799	0.6178	0.7	0.5838
28	0.7828	0.6188	0.7049	0.5851
29	0.786	0.6221	0.7093	0.5871
30	0.7902	0.6248	0.7155	0.5803
31	0.799	0.6228	0.7174	0.5878
32	0.8003	0.6337	0.7183	0.595
33	0.803	0.627	0.7259	0.5887
34	0.8085	0.6286	0.7302	0.5919
35	0.8148	0.6251	0.7331	0.5785
36	0.8179	0.6236	0.7372	0.591
37	0.818	0.6331	0.7399	0.5987
38	0.8232	0.6305	0.7433	0.5883
39	0.8283	0.6291	0.7489	0.587
40	0.8329	0.6285	0.7526	0.6011
41	0.8362	0.637	0.7534	0.5955
42	0.84	0.6308	0.7575	0.5994
43	0.8421	0.6311	0.7603	0.5999
44	0.8416	0.628	0.7615	0.6001
45	0.8529	0.628	0.7659	0.594
46	0.8507	0.6311	0.7688	0.597
47	0.8525	0.6338	0.7723	0.5945
48	0.8572	0.6264	0.7757	0.5978
49	0.8614	0.626	0.7765	0.6061
50	0.8633	0.6309	0.7819	0.5978
51	0.863	0.622	0.784	0.5937
52	0.8691	0.625	0.7843	0.6068
53	0.8708	0.6213	0.7889	0.5959
54	0.8713	0.6234	0.7907	0.59
55	0.8726	0.6299	0.7945	0.601
56	0.8781	0.6264	0.7952	0.5932
57	0.8801	0.6284	0.7975	0.6007
58	0.8834	0.6272	0.7994	0.5938
59	0.885	0.6328	0.8022	0.6019
60	0.8882	0.6291	0.8038	0.6047
61	0.889	0.6319	0.8046	0.603
62	0.8893	0.6288	0.8106	0.6019
63	0.8893	0.6324	0.8118	0.5983
64	0.8924	0.6262	0.8122	0.585
65	0.8959	0.6273	0.8172	0.6014
66	0.896	0.6305	0.8136	0.5995
67	0.8966	0.6291	0.8176	0.5951
68	0.8988	0.6283	0.8216	0.6035
69	0.9031	0.6289	0.8234	0.6072
70	0.9001	0.6245	0.8229	0.601
71	0.9025	0.6313	0.8223	0.5992
72	0.9055	0.6262	0.8265	0.5949
73	0.9046	0.6313	0.8281	0.6098
74	0.9089	0.6204	0.8282	0.6097
75	0.9088	0.6307	0.8335	0.6056
76	0.9103	0.6332	0.835	0.5979
77	0.9097	0.6251	0.8369	0.5975
78	0.9121	0.6344	0.8363	0.6009
79	0.9157	0.6294	0.8366	0.6066
80	0.9142	0.6283	0.8399	0.6064
81	0.9184	0.6283	0.8425	0.595
82	0.9185	0.6305	0.844	0.5984
83	0.9163	0.631	0.8427	0.5959
84	0.9197	0.6211	0.8437	0.6032
85	0.9206	0.6312	0.847	0.6017
86	0.9215	0.6328	0.8495	0.6055
87	0.9223	0.6322	0.8514	0.6028
88	0.9237	0.6314	0.8494	0.6053
89	0.9238	0.6343	0.8491	0.5963
90	0.926	0.6334	0.8572	0.6075
91	0.9244	0.6314	0.8548	0.5985
92	0.9281	0.6292	0.8531	0.6076
93	0.9277	0.6332	0.8568	0.5988
94	0.9283	0.6306	0.8588	0.6037
95	0.9267	0.6249	0.8601	0.6034
96	0.9324	0.637	0.8613	0.6045
97	0.9308	0.6342	0.862	0.6061
98	0.9324	0.6302	0.8591	0.5983
99	0.9302	0.628	0.8672	0.6061
100	0.9302	0.6331	0.866	0.608
101	0.9318	0.6358	0.8675	0.6007
102	0.9356	0.6341	0.8665	0.606
103	0.933	0.6356	0.8683	0.6045
104	0.9337	0.6309	0.8703	0.6035
105	0.9356	0.6366	0.8705	0.608
106	0.937	0.6297	0.8727	0.6096
107	0.9361	0.6282	0.8714	0.6077
108	0.9391	0.6372	0.8731	0.6039
109	0.9403	0.6316	0.8757	0.6053
110	0.9376	0.6309	0.8773	0.609
111	0.9371	0.6349	0.8741	0.6038
112	0.9409	0.6291	0.8784	0.6082
113	0.9407	0.6343	0.8804	0.6062
114	0.9407	0.6235	0.8798	0.6047
115	0.9408	0.6216	0.8807	0.6096
116	0.9434	0.6288	0.882	0.6026
117	0.9424	0.6264	0.8812	0.6018
118	0.9412	0.6328	0.8836	0.6029
119	0.9415	0.6289	0.8856	0.6062
120	0.9449	0.6368	0.8883	0.6031
121	0.9436	0.6373	0.8848	0.603
122	0.9448	0.6349	0.8872	0.6095
123	0.9456	0.6381	0.888	0.6049
124	0.9469	0.6268	0.8863	0.6068
125	0.9465	0.635	0.8859	0.6063
126	0.9488	0.6351	0.889	0.6089
127	0.9452	0.6367	0.8902	0.605
128	0.9476	0.6357	0.893	0.6042
129	0.9485	0.636	0.8915	0.6052
130	0.9477	0.6357	0.8928	0.6051
131	0.9489	0.6357	0.8929	0.6056
132	0.9511	0.6331	0.8963	0.6087
133	0.9481	0.632	0.8926	0.6051
134	0.9496	0.6374	0.8967	0.6058
135	0.9504	0.6321	0.8972	0.6034
136	0.9494	0.6311	0.8968	0.6088
137	0.9498	0.6265	0.896	0.6071
138	0.9519	0.6401	0.8983	0.6099
139	0.9514	0.6364	0.901	0.6093
140	0.9509	0.6369	0.9006	0.6032
141	0.9506	0.6326	0.8994	0.6124
142	0.9536	0.6368	0.9032	0.6104
143	0.9523	0.6308	0.9012	0.6146
144	0.951	0.6323	0.9014	0.6118
145	0.9536	0.6381	0.9032	0.6089
146	0.9534	0.6302	0.9008	0.6083
147	0.9547	0.637	0.9031	0.6032
148	0.9565	0.6353	0.9038	0.6037
149	0.9541	0.6414	0.9052	0.6082
150	0.9522	0.6431	0.9064	0.604
151	0.9552	0.6328	0.9056	0.6051
152	0.9566	0.6361	0.9093	0.6019
153	0.9569	0.634	0.908	0.5949
154	0.9578	0.6361	0.9057	0.609
155	0.9548	0.6346	0.9084	0.6097
156	0.9573	0.6412	0.9066	0.6098
157	0.9566	0.6318	0.9137	0.6083
158	0.9564	0.6338	0.9121	0.6121
159	0.9567	0.6369	0.911	0.6065
160	0.9602	0.6378	0.91	0.6033
161	0.9596	0.6333	0.9101	0.6018
162	0.9573	0.6333	0.9126	0.6072
163	0.9597	0.6321	0.9132	0.6027
164	0.9578	0.6359	0.9163	0.6048
165	0.9579	0.6339	0.9135	0.6079
166	0.9588	0.6327	0.913	0.6024
167	0.9584	0.6323	0.9119	0.608
168	0.9585	0.6337	0.9145	0.6116
169	0.9611	0.6338	0.916	0.612
170	0.9592	0.6304	0.9176	0.6033
171	0.9594	0.6397	0.9175	0.6068
172	0.9586	0.6374	0.9174	0.6089
173	0.9614	0.6328	0.918	0.6115
174	0.9595	0.642	0.9174	0.6119
175	0.9605	0.6368	0.9194	0.6093
176	0.9628	0.6442	0.9173	0.6039
177	0.9626	0.6409	0.9201	0.6066
178	0.959	0.6351	0.9199	0.6151
179	0.9628	0.6333	0.9193	0.6081
180	0.964	0.6406	0.9158	0.606
181	0.962	0.6386	0.9208	0.6093
182	0.9628	0.6411	0.9212	0.6064
183	0.964	0.6387	0.9212	0.6106
184	0.9635	0.6367	0.9228	0.6105
185	0.9634	0.6432	0.9224	0.6045
186	0.9644	0.6359	0.9223	0.6112
187	0.9629	0.6376	0.9217	0.6073
188	0.9642	0.6338	0.9241	0.6103
189	0.9635	0.6305	0.9247	0.6116
190	0.9646	0.6416	0.9244	0.615
191	0.9643	0.6382	0.923	0.6135
192	0.9642	0.6389	0.9277	0.6159
193	0.9643	0.6421	0.9262	0.6123
194	0.9641	0.6335	0.9252	0.6103
195	0.9664	0.6376	0.9227	0.6021
196	0.965	0.6401	0.9256	0.6059
197	0.965	0.6326	0.9283	0.6164
198	0.9645	0.6402	0.9268	0.6129
199	0.9642	0.6404	0.9275	0.6139
200	0.968	0.6408	0.9274	0.6068
201	0.976	0.6532	0.9506	0.6279
202	0.9826	0.6574	0.9598	0.6288
203	0.9852	0.656	0.9637	0.6293
204	0.9875	0.6558	0.9662	0.6301
205	0.9884	0.6583	0.9676	0.6319
206	0.989	0.6589	0.9686	0.6301
207	0.9896	0.6572	0.968	0.6319
208	0.9897	0.6608	0.9709	0.6321
209	0.9906	0.6559	0.9705	0.6291
210	0.9904	0.6582	0.9706	0.6325
211	0.9904	0.6581	0.9709	0.635
212	0.9906	0.661	0.9721	0.6313
213	0.9913	0.6599	0.9728	0.6318
214	0.9914	0.6578	0.9718	0.6313
215	0.9906	0.6585	0.9739	0.6307
216	0.992	0.6599	0.972	0.6301
217	0.9915	0.6594	0.9733	0.6306
218	0.9925	0.663	0.974	0.6313
219	0.9915	0.6607	0.9749	0.6314
220	0.9918	0.6622	0.9737	0.6318
221	0.9915	0.6625	0.974	0.6334
222	0.993	0.6632	0.9758	0.6318
223	0.993	0.66	0.9753	0.633
224	0.9925	0.6593	0.9748	0.6322
225	0.9917	0.6589	0.9746	0.631
226	0.9932	0.6601	0.9759	0.6314
227	0.9921	0.6606	0.9754	0.6328
228	0.9921	0.6615	0.9753	0.6326
229	0.9934	0.6607	0.9772	0.634
230	0.9934	0.6617	0.9772	0.6307
231	0.9933	0.6619	0.9765	0.6302
232	0.9933	0.6632	0.9776	0.6309
233	0.9928	0.6614	0.9764	0.6339
234	0.9939	0.6614	0.9774	0.6331
235	0.9939	0.6627	0.9761	0.6305
236	0.994	0.6612	0.977	0.6302
237	0.9935	0.6619	0.9771	0.633
238	0.9937	0.665	0.978	0.6323
239	0.9938	0.6618	0.9785	0.6322
240	0.9939	0.6607	0.9781	0.6326
241	0.9945	0.661	0.9773	0.6301
242	0.9935	0.6624	0.9769	0.6327
243	0.9933	0.6633	0.9789	0.6333
244	0.9933	0.6615	0.978	0.6311
245	0.9942	0.6639	0.9779	0.6305
246	0.994	0.6624	0.9785	0.6325
247	0.9936	0.6633	0.978	0.6337
248	0.9942	0.6615	0.979	0.6332
249	0.9947	0.6608	0.9787	0.6336
250	0.9943	0.661	0.9777	0.6302
251	0.9945	0.6604	0.9783	0.6304
252	0.9942	0.6607	0.9781	0.6306
253	0.9941	0.6594	0.9789	0.6323
254	0.9938	0.6602	0.9799	0.6322
255	0.9939	0.6619	0.9791	0.6317
256	0.9943	0.659	0.9791	0.6336
257	0.9941	0.6615	0.9801	0.6312
258	0.9944	0.6604	0.979	0.6325
259	0.9944	0.6608	0.9777	0.63
260	0.9947	0.6614	0.9789	0.6303
261	0.9946	0.6604	0.9791	0.6293
262	0.9948	0.661	0.9791	0.6321
263	0.9948	0.662	0.9805	0.631
264	0.9949	0.6636	0.9786	0.6284
265	0.9935	0.6627	0.98	0.6303
266	0.9952	0.6619	0.9807	0.6308
267	0.9948	0.6596	0.9796	0.6323
268	0.9937	0.6634	0.9804	0.6308
269	0.9945	0.662	0.9798	0.6314
270	0.9947	0.6622	0.9794	0.6313
271	0.9944	0.6621	0.9802	0.6306
272	0.9942	0.6641	0.9804	0.6308
273	0.994	0.6608	0.9797	0.6301
274	0.9941	0.6614	0.9794	0.63
275	0.995	0.6645	0.9817	0.6299
276	0.9948	0.662	0.9808	0.6309
277	0.995	0.6633	0.9811	0.6318
278	0.9949	0.6631	0.9804	0.6307
279	0.9952	0.6611	0.9813	0.6317
280	0.9949	0.6609	0.9809	0.6315
281	0.9944	0.6606	0.9802	0.6328
282	0.9943	0.6627	0.9797	0.6324
283	0.9952	0.6606	0.9799	0.6288
284	0.9947	0.6592	0.9814	0.6288
285	0.9954	0.6611	0.9824	0.6292
286	0.9945	0.6602	0.9806	0.629
287	0.9949	0.6586	0.9813	0.6292
288	0.9954	0.6599	0.9818	0.6285
289	0.9953	0.6604	0.9816	0.6314
290	0.9953	0.6628	0.9816	0.6306
291	0.995	0.6596	0.9815	0.6296
292	0.9952	0.6616	0.9824	0.6299
293	0.995	0.6603	0.9798	0.6309
294	0.9944	0.6588	0.9823	0.6317
295	0.995	0.6603	0.9818	0.6288
296	0.9953	0.6623	0.9813	0.629
297	0.9956	0.6617	0.9817	0.6304
298	0.9949	0.6588	0.9818	0.6312
299	0.9951	0.6607	0.9802	0.6299
300	0.9949	0.6608	0.9821	0.6298
301	0.9937	0.6623	0.9704	0.6317
302	0.9934	0.6613	0.971	0.63
303	0.9939	0.6626	0.972	0.6315
304	0.9942	0.6594	0.9727	0.6321
305	0.9937	0.6606	0.972	0.6314
306	0.9932	0.662	0.9722	0.6309
307	0.9939	0.661	0.9744	0.6308
308	0.9948	0.6602	0.9723	0.6311
309	0.994	0.66	0.9741	0.6333
310	0.9937	0.662	0.9744	0.6304
311	0.9943	0.6614	0.9742	0.6286
312	0.9938	0.6601	0.9746	0.6305
313	0.9941	0.6594	0.9746	0.6301
314	0.9942	0.6604	0.9757	0.6323
315	0.994	0.6594	0.9764	0.6335
316	0.9939	0.6616	0.9764	0.6321
317	0.9946	0.6593	0.9753	0.633
318	0.9946	0.6602	0.9745	0.6322
319	0.9945	0.662	0.9768	0.6312
320	0.9942	0.6595	0.9769	0.6319
321	0.9939	0.6616	0.9761	0.6323
322	0.9947	0.6598	0.9763	0.633
323	0.9942	0.6587	0.9772	0.6319
324	0.9941	0.6627	0.9777	0.6312
325	0.9949	0.6618	0.9785	0.6302
326	0.995	0.6606	0.9774	0.6305
327	0.9951	0.6648	0.9772	0.6322
328	0.995	0.6621	0.9784	0.6317
329	0.995	0.6616	0.9777	0.6332
330	0.9946	0.6603	0.977	0.633
331	0.9946	0.6586	0.978	0.6317
332	0.9945	0.6594	0.9767	0.6341
333	0.9945	0.6615	0.977	0.6322
334	0.9945	0.6592	0.978	0.6315
335	0.9945	0.6581	0.9785	0.6313
336	0.9944	0.6601	0.9775	0.6322
337	0.9948	0.6596	0.9775	0.6321
338	0.9946	0.6582	0.9786	0.6359
339	0.9949	0.6603	0.9785	0.6334
340	0.9949	0.6604	0.9783	0.6335
341	0.9948	0.6623	0.9794	0.6313
342	0.9947	0.6611	0.9787	0.6332
343	0.9946	0.6623	0.9784	0.6301
344	0.9951	0.6619	0.9803	0.634
345	0.995	0.6609	0.9792	0.6329
346	0.9948	0.6631	0.9799	0.6324
347	0.9951	0.6611	0.9788	0.6341
348	0.9944	0.6588	0.9804	0.632
349	0.9945	0.6574	0.9807	0.6318
350	0.9943	0.6584	0.9795	0.6328
351	0.9951	0.66	0.9801	0.6354
352	0.9955	0.6605	0.9798	0.6323
353	0.9952	0.659	0.9797	0.6327
354	0.9956	0.6595	0.9802	0.6313
355	0.9952	0.6618	0.9788	0.6321
356	0.9952	0.661	0.9789	0.6314
357	0.9951	0.6635	0.9795	0.6321
358	0.9951	0.6637	0.9781	0.631
359	0.9949	0.6611	0.98	0.6326
360	0.9953	0.6633	0.9793	0.6324
361	0.9951	0.6632	0.9807	0.6318
362	0.9952	0.6632	0.98	0.6328
363	0.9945	0.6614	0.9804	0.633
364	0.9954	0.6627	0.9823	0.6333
365	0.9953	0.6617	0.98	0.6335
366	0.9951	0.6609	0.9806	0.6341
367	0.9957	0.6611	0.9804	0.6336
368	0.9951	0.6608	0.9811	0.6324
369	0.9956	0.6621	0.9801	0.633
370	0.9951	0.662	0.9815	0.6319
371	0.9957	0.6614	0.9815	0.634
372	0.9956	0.6605	0.9806	0.6312
373	0.9954	0.6614	0.9806	0.6307
374	0.9954	0.6623	0.9811	0.6344
375	0.9955	0.6617	0.9815	0.6339
376	0.9958	0.6636	0.9817	0.6329
377	0.9958	0.6621	0.981	0.6327
378	0.9951	0.6614	0.9816	0.6296
379	0.995	0.6596	0.9811	0.6318
380	0.9961	0.6595	0.9805	0.6335
381	0.9954	0.6588	0.9807	0.6315
382	0.9952	0.661	0.9814	0.6328
383	0.9954	0.6619	0.9813	0.6318
384	0.9951	0.661	0.9816	0.6338
385	0.9949	0.6603	0.9821	0.6328
386	0.9954	0.6614	0.9814	0.6342
387	0.9951	0.6618	0.9825	0.6329
388	0.9959	0.6612	0.9812	0.6332
389	0.9955	0.6648	0.9819	0.6307
390	0.9955	0.6637	0.9816	0.633
391	0.996	0.6645	0.9822	0.6335
392	0.996	0.6636	0.9821	0.6318
393	0.9959	0.6598	0.9823	0.6332
394	0.9957	0.6594	0.982	0.6324
395	0.9962	0.6605	0.9817	0.6355
396	0.9955	0.6612	0.9817	0.6292
397	0.9955	0.6593	0.9807	0.6302
398	0.9949	0.6591	0.9821	0.6308
399	0.996	0.6615	0.9813	0.6325
400	0.9952	0.6609	0.9817	0.6291
401	0.9959	0.6589	0.981	0.6271
402	0.9957	0.6611	0.9827	0.6307
403	0.996	0.6612	0.9818	0.6289
404	0.9958	0.661	0.9815	0.6307
405	0.9954	0.6583	0.9829	0.631
406	0.9958	0.6599	0.9825	0.6332
407	0.9959	0.6599	0.9816	0.6349
408	0.9954	0.6602	0.9817	0.6305
409	0.9953	0.6606	0.982	0.6335
410	0.9957	0.6611	0.9838	0.6321
411	0.9955	0.6617	0.9826	0.6309
412	0.9951	0.6609	0.9827	0.6312
413	0.9962	0.6594	0.982	0.6333
414	0.9957	0.6619	0.9819	0.6289
415	0.9957	0.6609	0.9822	0.631
416	0.9957	0.6629	0.9821	0.6325
417	0.9959	0.663	0.9832	0.6309
418	0.9962	0.6646	0.9826	0.6287
419	0.9953	0.6624	0.9822	0.6297
420	0.996	0.6611	0.9826	0.6298
421	0.9958	0.6609	0.9826	0.6291
422	0.996	0.6621	0.9828	0.6306
423	0.9957	0.6612	0.9831	0.6309
424	0.9959	0.6594	0.9823	0.6303
425	0.9957	0.6596	0.9813	0.6321
426	0.9955	0.6582	0.9825	0.6312
427	0.9961	0.6584	0.9829	0.6301
428	0.9959	0.6605	0.9826	0.6291
429	0.9965	0.6589	0.9835	0.6326
430	0.9962	0.6583	0.9833	0.6321
431	0.995	0.6622	0.9829	0.6317
432	0.9958	0.6596	0.9825	0.6307
433	0.9958	0.6601	0.9838	0.6319
434	0.996	0.6618	0.9835	0.6292
435	0.996	0.6596	0.9836	0.63
436	0.9958	0.6622	0.9828	0.6309
437	0.996	0.6591	0.9824	0.6295
438	0.9954	0.6609	0.9831	0.6305
439	0.9965	0.6579	0.9837	0.6313
440	0.9957	0.6622	0.9841	0.6303
441	0.9965	0.6627	0.9838	0.6321
442	0.996	0.6608	0.9836	0.6326
443	0.9961	0.6616	0.9829	0.6297
444	0.9959	0.6604	0.984	0.6295
445	0.9961	0.6617	0.9828	0.6297
446	0.9958	0.6609	0.9841	0.6331
447	0.9964	0.6584	0.9829	0.6291
448	0.9966	0.6606	0.984	0.6299
449	0.9958	0.6593	0.9841	0.6315
450	0.9958	0.6589	0.9825	0.6304
451	0.9958	0.6603	0.9829	0.6288
452	0.9958	0.6608	0.9837	0.6305
453	0.9965	0.6615	0.9841	0.6285
454	0.9967	0.661	0.9841	0.6306
455	0.9964	0.6609	0.9834	0.6319
456	0.9962	0.66	0.9841	0.6302
457	0.996	0.6618	0.9836	0.6284
458	0.9959	0.6592	0.9838	0.6311
459	0.9962	0.6631	0.9834	0.6311
460	0.9962	0.6613	0.9841	0.6312
461	0.9961	0.6608	0.984	0.6321
462	0.996	0.6598	0.9839	0.6311
463	0.9964	0.6632	0.984	0.6304
464	0.9965	0.6622	0.9843	0.6291
465	0.9965	0.6581	0.9839	0.6318
466	0.9966	0.6622	0.9848	0.6326
467	0.9961	0.6596	0.9837	0.6298
468	0.9963	0.6574	0.9832	0.6294
469	0.9966	0.6617	0.985	0.6292
470	0.996	0.6594	0.9845	0.6304
471	0.9965	0.6609	0.9833	0.6326
472	0.9965	0.6599	0.9845	0.6296
473	0.9966	0.6574	0.9849	0.6333
474	0.9963	0.661	0.9835	0.63
475	0.9964	0.6618	0.9851	0.6285
476	0.9967	0.6611	0.9847	0.6313
477	0.9959	0.661	0.9838	0.6275
478	0.9961	0.6594	0.9841	0.6293
479	0.9963	0.6611	0.9845	0.6318
480	0.9964	0.6617	0.9835	0.631
481	0.9966	0.6613	0.9841	0.6294
482	0.9958	0.6609	0.9832	0.6313
483	0.996	0.6627	0.9847	0.6294
484	0.9963	0.6602	0.9842	0.6296
485	0.996	0.6598	0.9836	0.6292
486	0.9964	0.6599	0.9849	0.6306
487	0.9963	0.6626	0.9845	0.6292
488	0.9962	0.6606	0.9847	0.6306
489	0.9961	0.6607	0.9855	0.6312
490	0.9966	0.6602	0.9838	0.6321
491	0.9965	0.6604	0.9848	0.6294
492	0.9965	0.6592	0.9837	0.633
493	0.9964	0.6581	0.9834	0.6313
494	0.9968	0.6597	0.9846	0.6325
495	0.9966	0.66	0.9846	0.6294
496	0.9963	0.6607	0.9836	0.6301
497	0.9964	0.6604	0.9855	0.6274
498	0.9969	0.6608	0.984	0.6316
499	0.9962	0.6579	0.9856	0.6325
500	0.9959	0.6582	0.9838	0.6341


==> Experiment/googlenet/train.txt <==
Epoch	TrainLoss	TrainAcc	TestLoss	TestAcc
1	   0.0114801	 48.08	  0.00941851	 57.37
2	   0.00776213	 64.84	  0.00720689	 68.42
3	   0.0063729	 71.10	  0.00628251	 72.36
4	   0.00550217	 75.47	  0.00546743	 76.27
5	   0.00491068	 78.26	  0.00532663	 76.90
6	   0.00450947	 79.88	  0.00490205	 78.85
7	   0.00422415	 81.19	  0.00453261	 80.38
8	   0.00394393	 82.45	  0.00439183	 80.91
9	   0.00370108	 83.58	  0.00436887	 80.72
10	   0.00356342	 84.19	  0.00395584	 82.87
11	   0.00333992	 85.15	  0.00390144	 83.21
12	   0.00322996	 85.51	  0.00479268	 79.66
13	   0.00308352	 86.17	  0.00369375	 84.03
14	   0.00298625	 86.63	  0.00376299	 83.57
15	   0.00280787	 87.51	  0.00359497	 84.98
16	   0.002705	 87.95	  0.00375259	 84.15
17	   0.00260176	 88.47	  0.00371644	 84.70
18	   0.00255505	 88.52	  0.00393009	 84.27
19	   0.00242473	 89.19	  0.00345097	 85.52
20	   0.00238385	 89.36	  0.0035089	 85.54
21	   0.00228153	 89.76	  0.00360233	 85.16
22	   0.00221029	 90.10	  0.00360255	 85.25
23	   0.00218952	 90.21	  0.00349741	 85.76
24	   0.00211284	 90.47	  0.00347883	 85.56
25	   0.00205182	 90.83	  0.00359918	 85.30
26	   0.00200427	 90.99	  0.00323555	 86.74
27	   0.001921	 91.38	  0.00352003	 85.91
28	   0.00187607	 91.58	  0.00339456	 86.28
29	   0.00183345	 91.58	  0.00361119	 85.81
30	   0.00174915	 92.03	  0.00352891	 86.18
31	   0.00172343	 92.17	  0.00341896	 86.61
32	   0.00169204	 92.25	  0.00354973	 86.53
33	   0.00166233	 92.47	  0.00321109	 87.18
34	   0.00161604	 92.63	  0.00331914	 87.29
35	   0.00159654	 92.75	  0.00339386	 86.80
36	   0.00152652	 93.04	  0.00352347	 86.91
37	   0.00149512	 93.21	  0.00338552	 86.98
38	   0.00149325	 93.03	  0.00328343	 87.55
39	   0.00143159	 93.57	  0.0036182	 86.59
40	   0.00142148	 93.48	  0.00346446	 86.72
41	   0.00139476	 93.50	  0.00327661	 87.45
42	   0.00132538	 93.99	  0.00345258	 87.37
43	   0.00130344	 94.04	  0.00362864	 87.18
44	   0.00130028	 94.01	  0.00353002	 87.31
45	   0.00128862	 94.12	  0.00323317	 87.90
46	   0.0012507	 94.24	  0.00365478	 87.48
47	   0.0012258	 94.34	  0.00359962	 87.60
48	   0.00120357	 94.48	  0.0033901	 88.04
49	   0.00114934	 94.62	  0.00351498	 87.65
50	   0.00112582	 95.02	  0.00365748	 87.30
51	   0.00113583	 94.93	  0.00371619	 87.57
52	   0.00111197	 94.85	  0.00341037	 87.72
53	   0.00106295	 95.09	  0.00349972	 87.98
54	   0.00105032	 95.15	  0.00348705	 88.23
55	   0.0010458	 95.19	  0.00355808	 87.55
56	   0.00102128	 95.28	  0.00341043	 88.00
57	   0.00103133	 95.25	  0.00359998	 88.03
58	   0.000998181	 95.41	  0.00347627	 88.33
59	   0.000968812	 95.47	  0.00359616	 88.01
60	   0.000968378	 95.56	  0.00344857	 88.36
61	   0.000958116	 95.63	  0.00345913	 88.18
62	   0.000925327	 95.70	  0.00354877	 88.22
63	   0.000925959	 95.69	  0.00356484	 88.43
64	   0.000878669	 95.87	  0.00368444	 88.40
65	   0.000880427	 95.83	  0.00357226	 88.29
66	   0.000914057	 95.82	  0.00349013	 88.39
67	   0.00084313	 96.13	  0.00388137	 87.60
68	   0.000848862	 96.18	  0.00380571	 88.07
69	   0.000836521	 96.19	  0.00372513	 88.13
70	   0.000785428	 96.39	  0.00378134	 88.07
71	   0.000836032	 96.18	  0.00367345	 88.45
72	   0.000784271	 96.33	  0.0037809	 88.45
73	   0.000827936	 96.21	  0.00373056	 88.59
74	   0.000741938	 96.63	  0.00387194	 88.19
75	   0.000782557	 96.29	  0.00384247	 88.27
76	   0.000754257	 96.48	  0.00388592	 88.31
77	   0.000723395	 96.59	  0.00411288	 87.81
78	   0.000726309	 96.71	  0.00379304	 88.32
79	   0.000743165	 96.70	  0.00388179	 88.19
80	   0.000729824	 96.55	  0.00420242	 87.79
81	   0.000698709	 96.71	  0.00417419	 87.90
82	   0.000710731	 96.64	  0.00397013	 88.46
83	   0.000681349	 96.85	  0.00403087	 88.16
84	   0.000654107	 96.93	  0.00380147	 88.73
85	   0.000657106	 96.94	  0.00396133	 88.65
86	   0.000652449	 97.02	  0.00384648	 88.68
87	   0.000675634	 96.96	  0.00391089	 88.67
88	   0.000636722	 97.10	  0.00383192	 89.08
89	   0.000604553	 97.22	  0.00410463	 88.53
90	   0.00068105	 96.84	  0.00380223	 88.85
91	   0.00061034	 97.14	  0.00382843	 88.99
92	   0.000602155	 97.22	  0.003985	 88.93
93	   0.000596821	 97.25	  0.00408932	 88.56
94	   0.000599556	 97.24	  0.00445441	 87.94
95	   0.00057961	 97.35	  0.00401449	 88.79
96	   0.000609765	 97.19	  0.00415938	 88.80
97	   0.000589497	 97.25	  0.00421144	 88.30
98	   0.000603736	 97.28	  0.00429035	 88.54
99	   0.000593169	 97.30	  0.00397216	 88.89
100	   0.000524973	 97.57	  0.00458768	 87.73
101	   0.000550615	 97.47	  0.00416862	 88.55
102	   0.000578382	 97.37	  0.00418819	 88.69
103	   0.000561422	 97.44	  0.00443398	 87.61
104	   0.000529651	 97.60	  0.00437664	 88.60
105	   0.000535816	 97.49	  0.00426894	 88.49
106	   0.000509223	 97.67	  0.00432781	 88.79
107	   0.000567928	 97.44	  0.00421843	 88.80
108	   0.000525218	 97.54	  0.00434685	 88.39
109	   0.000510137	 97.64	  0.00419776	 88.74
110	   0.000517334	 97.66	  0.00430175	 88.51
111	   0.000490043	 97.86	  0.00438759	 88.30
112	   0.000508253	 97.64	  0.00468029	 87.98
113	   0.000492987	 97.82	  0.00444937	 88.39
114	   0.000504673	 97.64	  0.00425297	 88.87
115	   0.000494631	 97.73	  0.00431345	 88.67
116	   0.000450637	 98.01	  0.00448585	 88.61
117	   0.000503542	 97.66	  0.00452503	 88.15
118	   0.000467231	 97.90	  0.0042219	 89.21
119	   0.000490326	 97.76	  0.00452205	 88.63
120	   0.000493562	 97.67	  0.00436895	 88.79
121	   0.000451002	 97.99	  0.0044197	 88.53
122	   0.000471655	 97.89	  0.00440952	 89.00
123	   0.000460474	 97.89	  0.00465976	 88.35
124	   0.000451864	 97.99	  0.00400939	 89.40
125	   0.000449219	 97.98	  0.00447676	 88.80
126	   0.000455133	 97.87	  0.00425964	 88.87
127	   0.000429906	 98.09	  0.00439293	 88.78
128	   0.000430773	 98.00	  0.00434268	 89.30
129	   0.000455766	 97.91	  0.00420363	 89.22
130	   0.000450689	 97.92	  0.00429552	 88.92
131	   0.000423344	 98.09	  0.00437251	 88.98
132	   0.000433292	 98.08	  0.00434801	 88.83
133	   0.000417285	 98.11	  0.00438353	 88.92
134	   0.000427025	 98.07	  0.00439489	 88.81
135	   0.000401735	 98.22	  0.00449351	 88.88
136	   0.000394899	 98.13	  0.00464358	 89.13
137	   0.000411079	 98.14	  0.00457123	 88.95
138	   0.000396977	 98.22	  0.00449854	 88.86
139	   0.000431036	 98.03	  0.00440512	 89.02
140	   0.000384084	 98.32	  0.004396	 89.23
141	   0.000410215	 98.12	  0.00467802	 88.92
142	   0.000392345	 98.23	  0.0046895	 88.40
143	   0.0003919	 98.18	  0.0044933	 89.12
144	   0.00037153	 98.32	  0.00480064	 89.04
145	   0.00038971	 98.24	  0.00465026	 89.11
146	   0.00041395	 98.17	  0.00454563	 89.10
147	   0.000378116	 98.33	  0.00466699	 89.10
148	   0.000374807	 98.29	  0.00452689	 88.87
149	   0.000388828	 98.23	  0.00449933	 89.31
150	   0.000382399	 98.25	  0.0047647	 89.26
151	   0.000359905	 98.38	  0.00464248	 89.01
152	   0.00039722	 98.17	  0.00467839	 88.92
153	   0.000370486	 98.30	  0.00471898	 88.70
154	   0.00036698	 98.38	  0.00479782	 88.32
155	   0.000398429	 98.26	  0.00476295	 88.77
156	   0.000345629	 98.48	  0.00463388	 88.93
157	   0.000349727	 98.41	  0.004647	 88.72
158	   0.000359237	 98.40	  0.00450487	 89.45
159	   0.000342996	 98.43	  0.00472935	 89.04
160	   0.000343055	 98.46	  0.00446964	 89.13
161	   0.00033699	 98.45	  0.00472256	 89.23
162	   0.000363694	 98.45	  0.0046813	 88.88
163	   0.000372514	 98.35	  0.00450163	 89.34
164	   0.00032623	 98.49	  0.00468652	 89.20
165	   0.000333941	 98.47	  0.00470487	 89.15
166	   0.000338477	 98.43	  0.00460559	 89.09
167	   0.00032841	 98.48	  0.00460486	 89.24
168	   0.00032309	 98.55	  0.00452816	 89.14
169	   0.0003197	 98.57	  0.00492452	 88.54
170	   0.000319611	 98.57	  0.00474756	 89.25
171	   0.000310601	 98.61	  0.00479633	 89.25
172	   0.00032388	 98.54	  0.00455295	 89.12
173	   0.000317974	 98.55	  0.00519818	 88.25
174	   0.000322448	 98.50	  0.00465011	 89.61
175	   0.000311214	 98.63	  0.00463258	 89.29
176	   0.000305088	 98.61	  0.00471142	 89.47
177	   0.000318206	 98.54	  0.00472643	 88.88
178	   0.000319949	 98.56	  0.00464205	 89.16
179	   0.000308848	 98.65	  0.00478336	 89.54
180	   0.000316845	 98.54	  0.00495715	 88.69
181	   0.000295324	 98.72	  0.00484404	 89.30
182	   0.000334703	 98.51	  0.00492853	 88.91
183	   0.000304756	 98.61	  0.00490847	 88.97
184	   0.000306287	 98.62	  0.00475297	 89.28
185	   0.000312122	 98.61	  0.00484802	 89.22
186	   0.000297319	 98.63	  0.00475289	 89.30
187	   0.000274364	 98.77	  0.00515621	 88.43
188	   0.000304391	 98.60	  0.00516322	 88.53
189	   0.00030425	 98.61	  0.00468352	 89.27
190	   0.000294189	 98.67	  0.00516061	 88.23
191	   0.000306696	 98.68	  0.00470405	 89.29
192	   0.000281786	 98.72	  0.00503654	 89.02
193	   0.000270357	 98.77	  0.00496712	 89.56
194	   0.000282924	 98.77	  0.00476919	 89.73
195	   0.000286029	 98.72	  0.00485114	 89.40
196	   0.000318467	 98.63	  0.00491255	 89.36
197	   0.000295869	 98.64	  0.00491359	 89.14
198	   0.000255911	 98.85	  0.00450843	 89.71
199	   0.000265534	 98.82	  0.00514935	 88.86
200	   0.000280016	 98.73	  0.00503272	 89.38
201	   0.000269767	 98.83	  0.00493776	 89.18
202	   0.000275929	 98.72	  0.00496357	 89.15
203	   0.000285102	 98.71	  0.00484245	 89.11
204	   0.000286172	 98.73	  0.00483148	 89.29
205	   0.000236771	 98.89	  0.00490712	 89.35
206	   0.000270569	 98.83	  0.00470029	 89.54
207	   0.000280199	 98.70	  0.00481248	 89.44
208	   0.000270071	 98.80	  0.0048285	 89.58
209	   0.000270555	 98.75	  0.00467796	 89.94
210	   0.00026847	 98.73	  0.00486976	 89.26
211	   0.000249618	 98.87	  0.00472005	 89.63
212	   0.000262664	 98.86	  0.00504381	 89.05
213	   0.000268191	 98.80	  0.00481555	 89.64
214	   0.000282873	 98.74	  0.00522586	 89.25
215	   0.000271826	 98.75	  0.00485147	 89.46
216	   0.000247814	 98.86	  0.00452644	 89.85
217	   0.000229894	 98.95	  0.00465369	 89.88
218	   0.000248168	 98.90	  0.00497213	 89.12
219	   0.000279252	 98.76	  0.00464277	 89.47
220	   0.000255845	 98.87	  0.00504651	 88.95
221	   0.000238309	 98.88	  0.00496812	 89.38
222	   0.000258268	 98.81	  0.00492662	 89.51
223	   0.000244061	 98.93	  0.00492023	 89.84
224	   0.000240784	 98.91	  0.00488833	 89.93
225	   0.000249811	 98.85	  0.00494738	 89.63
226	   0.000258428	 98.85	  0.00507154	 89.24
227	   0.000249479	 98.87	  0.00487086	 89.33
228	   0.00023334	 99.01	  0.00506413	 89.39
229	   0.000227464	 98.95	  0.00515078	 89.11
230	   0.000241629	 98.94	  0.00513955	 89.37
231	   0.000249744	 98.91	  0.00519528	 89.35
232	   0.000249318	 98.88	  0.00540991	 88.89
233	   0.000250378	 98.89	  0.004993	 89.54
234	   0.000269168	 98.78	  0.00497304	 89.62
235	   0.000236968	 98.96	  0.00486298	 89.79
236	   0.000229457	 98.98	  0.00515541	 89.43
237	   0.000227411	 98.99	  0.00512787	 89.23
238	   0.000244156	 98.89	  0.00532504	 89.19
239	   0.000245102	 98.98	  0.00515334	 89.42
240	   0.000218834	 99.03	  0.00501311	 89.44
241	   0.000223807	 99.00	  0.0050731	 89.60
242	   0.000237444	 98.92	  0.00519034	 89.33
243	   0.000215173	 99.03	  0.00503754	 89.76
244	   0.00021609	 99.00	  0.00515097	 89.43
245	   0.000237178	 98.88	  0.00520472	 89.40
246	   0.000232251	 98.97	  0.00501522	 89.69
247	   0.000223214	 99.03	  0.00541991	 89.23
248	   0.000237142	 98.94	  0.00511189	 89.50
249	   0.000227083	 98.98	  0.0052009	 89.82
250	   0.000228406	 99.01	  0.0050459	 89.72
251	   0.000221579	 99.00	  0.00508834	 89.05
252	   0.000232336	 98.96	  0.00513227	 89.62
253	   0.000221894	 98.99	  0.00528939	 89.28
254	   0.000189084	 99.18	  0.00528261	 89.50
255	   0.000233852	 98.95	  0.00511496	 89.68
256	   0.000206798	 99.08	  0.00573266	 89.22
257	   0.000206375	 99.07	  0.00532883	 89.10
258	   0.000223072	 99.01	  0.00510281	 89.60
259	   0.000214883	 99.04	  0.00541142	 89.56
260	   0.000218088	 98.99	  0.00506544	 89.99
261	   0.000198034	 99.11	  0.00536538	 89.62
262	   0.000212952	 99.02	  0.00518587	 89.73
263	   0.000208459	 98.99	  0.00507734	 89.76
264	   0.000202953	 99.08	  0.00527017	 89.48
265	   0.000204674	 99.06	  0.00525006	 89.62
266	   0.00022574	 98.93	  0.00524152	 89.42
267	   0.000211558	 99.04	  0.00538358	 89.44
268	   0.000203702	 99.09	  0.00532459	 89.58
269	   0.000218747	 99.02	  0.00528571	 89.42
270	   0.000200476	 99.08	  0.00522288	 89.43
271	   0.000196699	 99.07	  0.00514118	 89.74
272	   0.000189412	 99.20	  0.00506113	 89.88
273	   0.000203401	 99.07	  0.00493329	 89.61
274	   0.000191673	 99.14	  0.00527837	 89.58
275	   0.000207977	 99.03	  0.00518372	 89.76
276	   0.000190336	 99.12	  0.00513173	 89.72
277	   0.000200169	 99.11	  0.00522689	 89.82
278	   0.000215116	 99.07	  0.00528291	 89.42
279	   0.00021618	 99.02	  0.00535747	 89.49
280	   0.000196682	 99.13	  0.0051265	 89.75
281	   0.000208003	 99.01	  0.00496487	 89.92
282	   0.000198084	 99.10	  0.00497536	 90.00
283	   0.000180149	 99.20	  0.00503418	 90.02
284	   0.000176962	 99.21	  0.00503224	 89.99
285	   0.00018206	 99.15	  0.00504764	 89.75
286	   0.000191357	 99.16	  0.00523387	 90.01
287	   0.000199814	 99.10	  0.00523228	 89.92
288	   0.000216381	 99.01	  0.00510047	 89.97
289	   0.000179615	 99.22	  0.00537058	 89.47
290	   0.000206484	 99.09	  0.00500596	 89.93
291	   0.000161106	 99.29	  0.00506639	 89.70
292	   0.000192187	 99.13	  0.00539731	 89.53
293	   0.000202916	 99.06	  0.0051842	 89.71
294	   0.000192193	 99.08	  0.00517948	 90.12
295	   0.00019298	 99.13	  0.0054148	 89.22
296	   0.000192276	 99.14	  0.0052447	 89.61
297	   0.000184392	 99.18	  0.00546554	 89.43
298	   0.000162329	 99.22	  0.00543468	 89.46
299	   0.000176101	 99.17	  0.00562801	 89.75
300	   0.000198603	 99.13	  0.00543264	 89.42
301	   0.00020164	 99.10	  0.00511138	 89.65
302	   0.000182504	 99.21	  0.00524151	 89.73
303	   0.000184576	 99.15	  0.00516001	 89.94
304	   0.000191877	 99.15	  0.00513032	 89.88
305	   0.000196701	 99.11	  0.00540002	 89.41
306	   0.00015262	 99.29	  0.00518601	 89.78
307	   0.000182936	 99.21	  0.00528405	 89.67
308	   0.000155695	 99.28	  0.00531133	 89.73
309	   0.00016246	 99.29	  0.00546101	 89.17
310	   0.000201998	 99.13	  0.00514997	 89.74
311	   0.000179444	 99.21	  0.00534968	 89.73
312	   0.000181082	 99.19	  0.00546598	 89.28
313	   0.000190985	 99.20	  0.00521273	 89.73
314	   0.000173144	 99.24	  0.00515457	 89.79
315	   0.000191745	 99.17	  0.00542712	 89.59
316	   0.000164156	 99.27	  0.00525517	 89.97
317	   0.000154078	 99.30	  0.00543504	 89.67
318	   0.000165455	 99.24	  0.00562352	 89.70
319	   0.000176277	 99.17	  0.00544419	 89.33
320	   0.000183963	 99.17	  0.00545719	 89.90
321	   0.000161265	 99.28	  0.00551774	 89.84
322	   0.000170049	 99.27	  0.00560422	 89.19
323	   0.000197579	 99.11	  0.0058371	 89.37
324	   0.000183156	 99.19	  0.00520483	 89.58
325	   0.000170811	 99.21	  0.00570822	 89.46
326	   0.000150203	 99.30	  0.00559755	 89.51
327	   0.000175444	 99.24	  0.00541327	 89.57
328	   0.000168835	 99.21	  0.00540429	 89.62
329	   0.00017744	 99.22	  0.00546651	 89.63
330	   0.000160138	 99.31	  0.00528509	 89.96
331	   0.000153093	 99.32	  0.00540914	 89.82
332	   0.000183359	 99.19	  0.00543514	 89.84
333	   0.000157203	 99.29	  0.00541881	 89.71
334	   0.000165072	 99.26	  0.00556976	 89.68
335	   0.000158201	 99.29	  0.00553741	 89.61
336	   0.000198637	 99.15	  0.00531958	 89.72
337	   0.000144369	 99.33	  0.00525278	 89.90
338	   0.000152058	 99.32	  0.00519755	 90.13
339	   0.000175035	 99.22	  0.00503364	 90.00
340	   0.00015544	 99.28	  0.00533214	 89.93
341	   0.000159108	 99.31	  0.00539055	 89.79
342	   0.000154473	 99.29	  0.00526342	 89.95
343	   0.000169081	 99.21	  0.00525085	 90.15
344	   0.0001824	 99.21	  0.00536987	 89.59
345	   0.000152104	 99.33	  0.00539021	 89.57
346	   0.000155357	 99.29	  0.00529454	 89.82
347	   0.000141514	 99.36	  0.00533422	 89.63
348	   0.000153295	 99.35	  0.00529438	 90.08
349	   0.00017459	 99.22	  0.00530214	 90.11
350	   0.000167961	 99.26	  0.00547041	 89.30
351	   0.000160864	 99.30	  0.00521817	 90.03
352	   0.00015225	 99.31	  0.00515191	 90.03
353	   0.00014848	 99.34	  0.00513705	 90.13
354	   0.000143907	 99.36	  0.00521359	 90.03
355	   0.000157812	 99.28	  0.0055157	 89.75
356	   0.00017906	 99.23	  0.00545251	 90.01
357	   0.000146418	 99.36	  0.00545529	 89.69
358	   0.000158525	 99.27	  0.00529354	 90.21
359	   0.000132579	 99.38	  0.00550863	 90.05
360	   0.000157357	 99.29	  0.00556199	 89.80
361	   0.000164977	 99.27	  0.00533467	 90.19
362	   0.000159029	 99.26	  0.00550845	 90.00
363	   0.000168699	 99.26	  0.00534276	 90.04
364	   0.000133315	 99.39	  0.00555698	 89.95
365	   0.000144459	 99.37	  0.00538731	 89.90
366	   0.000150822	 99.29	  0.0053053	 90.12
367	   0.0001414	 99.33	  0.00525239	 90.00
368	   0.000149173	 99.33	  0.00537513	 90.12
369	   0.000159023	 99.28	  0.00550731	 90.00
370	   0.000155648	 99.32	  0.00545487	 89.96
371	   0.000163172	 99.28	  0.00515171	 89.97
372	   0.000160822	 99.29	  0.00545202	 89.63
373	   0.000157128	 99.31	  0.00526882	 90.13
374	   0.000123785	 99.42	  0.00536861	 90.00
375	   0.000139825	 99.37	  0.00519936	 90.37
376	   0.00014832	 99.33	  0.00548113	 89.78
377	   0.000157312	 99.29	  0.00549508	 90.12
378	   0.000149206	 99.33	  0.00551074	 89.77
379	   0.000136334	 99.38	  0.00557987	 89.96
380	   0.000128718	 99.42	  0.00557608	 90.12
381	   0.000143431	 99.36	  0.00591858	 89.70
382	   0.000140619	 99.41	  0.00553828	 90.01
383	   0.000127749	 99.41	  0.00544032	 89.96
384	   0.00013904	 99.38	  0.00576121	 89.48
385	   0.000159064	 99.30	  0.00519302	 90.08
386	   0.000143874	 99.36	  0.00525612	 90.20
387	   0.000151679	 99.33	  0.00536885	 90.03
388	   0.000133585	 99.39	  0.00523935	 90.39
389	   0.000150399	 99.33	  0.00545094	 90.00
390	   0.000137163	 99.39	  0.00531179	 90.01
391	   0.000147897	 99.36	  0.00531224	 89.80
392	   0.000149547	 99.35	  0.00560775	 89.60
393	   0.000128129	 99.43	  0.00543221	 90.11
394	   0.000145713	 99.37	  0.00540533	 89.74
395	   0.000145544	 99.38	  0.00550424	 89.74
396	   0.00014389	 99.35	  0.00579347	 89.48
397	   0.000130909	 99.43	  0.00554689	 89.65
398	   0.000131175	 99.40	  0.00545269	 90.22
399	   0.000146571	 99.35	  0.00539528	 90.09
400	   0.000141336	 99.36	  0.00535973	 89.88
401	   0.000138165	 99.39	  0.00542755	 89.95
402	   0.00012568	 99.44	  0.00554457	 89.76
403	   0.000136739	 99.42	  0.00541987	 89.78
404	   0.000138769	 99.37	  0.00576682	 89.43
405	   0.000131379	 99.42	  0.00581833	 89.57
406	   0.000139263	 99.37	  0.00552504	 89.47
407	   0.000150485	 99.34	  0.00548375	 89.60
408	   0.000139144	 99.43	  0.0053922	 89.70
409	   0.000116519	 99.48	  0.0056395	 89.80
410	   0.000149955	 99.34	  0.0056828	 89.80
411	   0.000152855	 99.38	  0.00540803	 90.14
412	   0.00011842	 99.49	  0.00584302	 89.63
413	   0.000117735	 99.50	  0.00545001	 89.76
414	   0.000137618	 99.40	  0.00574946	 89.89
415	   0.000124599	 99.46	  0.00588571	 89.33
416	   0.000132001	 99.44	  0.00557848	 89.65
417	   0.000121265	 99.48	  0.00574835	 89.70
418	   0.000139039	 99.38	  0.00547217	 90.21
419	   0.000139169	 99.41	  0.00574447	 89.92
420	   0.000143859	 99.34	  0.00556546	 89.80
421	   0.000128029	 99.46	  0.00542724	 89.94
422	   0.00013553	 99.40	  0.00546309	 90.17
423	   0.000123874	 99.45	  0.00560179	 89.79
424	   0.00013695	 99.37	  0.00567855	 89.50
425	   0.000123648	 99.44	  0.00572628	 89.98
426	   0.000147995	 99.37	  0.0057191	 89.52
427	   0.000132026	 99.47	  0.0055657	 90.23
428	   0.0001175	 99.47	  0.00554971	 90.17
429	   0.000117794	 99.49	  0.00540014	 90.03
430	   0.000121796	 99.42	  0.00553321	 90.19
431	   0.000132182	 99.43	  0.00559686	 89.93
432	   0.000125588	 99.43	  0.00558014	 90.07
433	   0.00012008	 99.48	  0.00551062	 90.24
434	   0.000144687	 99.35	  0.0056784	 89.80
435	   0.000135837	 99.40	  0.00551163	 90.24
436	   0.000120509	 99.44	  0.00551739	 90.02
437	   0.000116787	 99.45	  0.00560443	 89.86
438	   0.000125474	 99.44	  0.00546459	 90.33
439	   0.000124105	 99.48	  0.00554354	 89.97
440	   0.00010112	 99.56	  0.00557453	 90.08
441	   0.00014986	 99.33	  0.00546929	 90.04
442	   0.000119649	 99.46	  0.00568711	 90.06
443	   0.000120216	 99.43	  0.00564947	 89.81
444	   0.000140972	 99.35	  0.00578148	 89.64
445	   0.000113591	 99.50	  0.00534873	 90.11
446	   0.000113136	 99.50	  0.00542439	 90.04
447	   0.000118145	 99.47	  0.00573329	 89.62
448	   0.000123155	 99.43	  0.00576397	 89.64
449	   0.000129855	 99.44	  0.00570429	 90.17
450	   0.000106579	 99.54	  0.0054794	 90.49
451	   0.000138496	 99.37	  0.00579896	 89.80
452	   0.000113347	 99.49	  0.00547623	 89.95
453	   0.000121658	 99.44	  0.00541925	 90.48
454	   0.00011346	 99.53	  0.00544988	 90.43
455	   0.00010565	 99.52	  0.00572076	 89.82
456	   0.000118684	 99.46	  0.00580343	 89.74
457	   0.00012177	 99.45	  0.00551226	 90.23
458	   0.00012221	 99.45	  0.00586422	 89.42
459	   0.000123143	 99.45	  0.00582479	 89.46
460	   0.00013353	 99.44	  0.0058611	 89.61
461	   0.000129084	 99.43	  0.00546044	 89.96
462	   0.000106354	 99.53	  0.00528705	 90.44
463	   0.000115639	 99.47	  0.00571697	 90.01
464	   0.000107204	 99.54	  0.00565845	 90.03
465	   0.000132592	 99.46	  0.00563825	 90.20
466	   0.000111521	 99.46	  0.0056337	 90.01
467	   0.000121003	 99.50	  0.00569068	 90.34
468	   0.000115592	 99.51	  0.00566809	 90.35
469	   0.00012426	 99.45	  0.0055919	 90.19
470	   0.000116457	 99.46	  0.00559874	 89.99
471	   0.000110219	 99.53	  0.00570283	 90.28
472	   0.000104899	 99.55	  0.00566517	 90.14
473	   0.000106241	 99.53	  0.00571649	 89.70
474	   0.000103274	 99.53	  0.00550466	 90.33
475	   0.000101604	 99.57	  0.0054458	 90.20
476	   0.000111939	 99.47	  0.00579263	 89.87
477	   0.00012139	 99.46	  0.00574874	 89.97
478	   0.000116263	 99.51	  0.00565023	 90.11
479	   0.000123235	 99.45	  0.00570696	 90.17
480	   0.000119282	 99.44	  0.00570532	 90.33
481	   0.000116649	 99.48	  0.00549562	 90.54
482	   9.58265e-05	 99.58	  0.00559779	 90.16
483	   9.44538e-05	 99.60	  0.00539474	 90.47
484	   0.000140208	 99.34	  0.00574613	 89.62
485	   0.000121962	 99.45	  0.00554337	 90.10
486	   0.000114056	 99.50	  0.00583718	 90.01
487	   0.000119985	 99.48	  0.00572125	 90.28
488	   0.000129738	 99.42	  0.00560722	 90.02
489	   0.000123845	 99.48	  0.0061037	 89.75
490	   0.000107383	 99.54	  0.00565131	 90.24
491	   0.000110294	 99.49	  0.00584288	 90.24
492	   0.000102181	 99.54	  0.00614033	 89.60
493	   0.000123353	 99.46	  0.00585375	 89.99
494	   9.66956e-05	 99.58	  0.00561002	 90.24
495	   0.000126984	 99.44	  0.0058547	 90.07
496	   0.000111507	 99.51	  0.00584447	 90.08
497	   0.000116891	 99.50	  0.00569983	 89.95
498	   0.000105537	 99.55	  0.00567244	 89.96
499	   9.7264e-05	 99.56	  0.0056871	 90.20
500	   7.16761e-05	 99.69	  0.00515072	 90.75
501	   5.20499e-05	 99.78	  0.00503521	 90.99
502	   4.03831e-05	 99.83	  0.00494774	 91.13
503	   3.19427e-05	 99.87	  0.00500209	 90.99
504	   3.59622e-05	 99.84	  0.00501985	 91.06
505	   2.83388e-05	 99.89	  0.00499692	 91.09
506	   3.08756e-05	 99.88	  0.00502355	 90.97
507	   2.22117e-05	 99.93	  0.00505767	 91.04
508	   2.74736e-05	 99.89	  0.00507889	 90.98
509	   2.37649e-05	 99.90	  0.0051303	 90.99
510	   2.00324e-05	 99.91	  0.00509518	 91.10
511	   1.82329e-05	 99.95	  0.00513966	 90.94
512	   2.03842e-05	 99.92	  0.00518357	 91.03
513	   2.13194e-05	 99.92	  0.00528727	 91.00
514	   1.71902e-05	 99.94	  0.00527954	 91.08
515	   2.20835e-05	 99.91	  0.00523207	 91.11
516	   1.52321e-05	 99.95	  0.00528275	 91.12
517	   1.94035e-05	 99.94	  0.00523552	 91.20
518	   1.72136e-05	 99.94	  0.00525711	 91.05
519	   1.93745e-05	 99.92	  0.00527847	 91.13
520	   2.04744e-05	 99.92	  0.00526935	 91.06
521	   1.75683e-05	 99.94	  0.00528949	 91.12
522	   1.31189e-05	 99.95	  0.00526009	 91.03
523	   1.44635e-05	 99.94	  0.00537414	 91.04
524	   1.25084e-05	 99.96	  0.00529918	 91.10
525	   1.34106e-05	 99.94	  0.00531835	 90.92
526	   1.61784e-05	 99.93	  0.00535678	 90.95
527	   1.39982e-05	 99.94	  0.00540032	 91.03
528	   1.32609e-05	 99.95	  0.00538215	 90.99
529	   1.31614e-05	 99.94	  0.00539771	 91.11
530	   1.09832e-05	 99.96	  0.00538162	 91.15
531	   1.54999e-05	 99.94	  0.00548327	 90.98
532	   1.24836e-05	 99.95	  0.0054383	 91.08
533	   1.14565e-05	 99.96	  0.00542804	 91.20
534	   1.20358e-05	 99.95	  0.00545063	 90.91
535	   1.326e-05	 99.95	  0.00551502	 91.02
536	   1.32429e-05	 99.96	  0.00552089	 91.09
537	   1.29621e-05	 99.95	  0.00548606	 91.21
538	   1.22895e-05	 99.96	  0.00558116	 91.13
539	   1.09511e-05	 99.96	  0.00562438	 91.10
540	   1.27169e-05	 99.95	  0.00553506	 91.23
541	   1.25269e-05	 99.95	  0.0055751	 91.17
542	   1.05937e-05	 99.96	  0.0055861	 91.12
543	   1.33516e-05	 99.95	  0.0055954	 91.11
544	   1.05559e-05	 99.97	  0.00553493	 91.24
545	   1.03659e-05	 99.97	  0.00557948	 91.10
546	   9.89799e-06	 99.95	  0.00561545	 91.13
547	   1.19122e-05	 99.96	  0.0056135	 91.15
548	   1.10813e-05	 99.96	  0.00560906	 91.12
549	   1.3636e-05	 99.93	  0.00569421	 91.11
550	   1.18031e-05	 99.97	  0.00569648	 91.11
551	   1.05156e-05	 99.97	  0.00572095	 90.98
552	   1.23387e-05	 99.94	  0.00568023	 91.23
553	   1.02479e-05	 99.96	  0.00558959	 91.10
554	   9.02398e-06	 99.97	  0.00575219	 91.06
555	   1.02045e-05	 99.96	  0.00566555	 91.12
556	   1.26289e-05	 99.95	  0.00565244	 91.08
557	   7.01558e-06	 99.98	  0.00572905	 90.97
558	   7.89408e-06	 99.97	  0.0057956	 91.10
559	   7.41285e-06	 99.98	  0.00584429	 91.09
560	   9.99633e-06	 99.96	  0.00577126	 91.00
561	   6.00706e-06	 99.99	  0.00577997	 91.08
562	   9.6569e-06	 99.96	  0.00591056	 90.93
563	   8.70948e-06	 99.97	  0.00596732	 90.88
564	   8.7985e-06	 99.97	  0.00590332	 91.06
565	   1.12422e-05	 99.95	  0.00584654	 91.11
566	   9.21986e-06	 99.97	  0.00582576	 91.17
567	   7.18095e-06	 99.98	  0.00582387	 91.11
568	   9.00194e-06	 99.97	  0.00586333	 91.10
569	   9.67898e-06	 99.97	  0.00584928	 91.32
570	   9.90877e-06	 99.96	  0.0058906	 91.20
571	   1.0695e-05	 99.95	  0.00598269	 91.18
572	   8.20826e-06	 99.97	  0.00597264	 91.16
573	   8.33341e-06	 99.97	  0.00602134	 91.07
574	   8.9244e-06	 99.96	  0.00598492	 91.06
575	   8.73468e-06	 99.96	  0.00607623	 91.15
576	   9.98221e-06	 99.96	  0.00604392	 91.01
577	   8.15849e-06	 99.97	  0.00599984	 91.16
578	   9.53835e-06	 99.96	  0.00612011	 91.06
579	   9.46284e-06	 99.96	  0.00604044	 90.96
580	   8.23551e-06	 99.97	  0.00601218	 91.09
581	   7.20179e-06	 99.98	  0.00598626	 90.90
582	   8.60594e-06	 99.97	  0.0059837	 90.98
583	   7.52841e-06	 99.98	  0.00600098	 91.09
584	   7.54871e-06	 99.98	  0.00593241	 91.18
585	   7.58954e-06	 99.97	  0.00597998	 91.19
586	   7.27668e-06	 99.98	  0.00601442	 91.10
587	   7.16821e-06	 99.98	  0.00600388	 91.33
588	   9.32413e-06	 99.97	  0.00598746	 91.18
589	   8.80077e-06	 99.96	  0.00599469	 91.14
590	   6.5943e-06	 99.98	  0.00621261	 91.03
591	   7.00702e-06	 99.96	  0.00610715	 91.18
592	   7.79938e-06	 99.97	  0.0061349	 91.14
593	   1.02424e-05	 99.96	  0.00604846	 91.09
594	   8.62723e-06	 99.96	  0.00620703	 91.02
595	   6.77656e-06	 99.97	  0.00607593	 91.13
596	   7.29825e-06	 99.97	  0.00613268	 91.08
597	   6.34571e-06	 99.98	  0.0061951	 91.15
598	   6.51579e-06	 99.97	  0.00615946	 91.07
599	   6.87653e-06	 99.97	  0.00614791	 91.12
600	   5.49913e-06	 99.98	  0.00621589	 91.16
601	   5.63989e-06	 99.98	  0.00628811	 91.18
602	   7.52111e-06	 99.98	  0.00623484	 91.07
603	   6.95224e-06	 99.98	  0.00626077	 90.93
604	   7.76482e-06	 99.97	  0.00625341	 91.16
605	   7.45508e-06	 99.98	  0.00622754	 91.22
606	   6.85441e-06	 99.97	  0.00624972	 91.06
607	   9.11602e-06	 99.97	  0.00625748	 91.01
608	   7.3904e-06	 99.97	  0.00626297	 91.04
609	   6.93e-06	 99.97	  0.00626514	 90.99
610	   5.54278e-06	 99.98	  0.00630261	 91.04
611	   5.8909e-06	 99.97	  0.00637339	 90.99
612	   8.64537e-06	 99.96	  0.00636352	 91.08
613	   5.19246e-06	 99.99	  0.00635859	 91.13
614	   5.00606e-06	 99.98	  0.00636114	 91.07
615	   7.14147e-06	 99.97	  0.00637359	 91.12
616	   6.84738e-06	 99.97	  0.00627189	 91.21
617	   7.00667e-06	 99.98	  0.00632202	 91.31
618	   3.7939e-06	 99.99	  0.00634219	 91.12
619	   5.96946e-06	 99.97	  0.00635499	 91.29
620	   5.66206e-06	 99.98	  0.00635389	 91.11
621	   6.50957e-06	 99.98	  0.00632688	 91.35
622	   9.54202e-06	 99.96	  0.00629084	 91.32
623	   8.08873e-06	 99.97	  0.00636569	 91.18
624	   5.82681e-06	 99.98	  0.0063541	 91.38
625	   6.35301e-06	 99.98	  0.00634625	 91.11
626	   8.68927e-06	 99.97	  0.00632599	 91.25
627	   4.4314e-06	 99.99	  0.00635233	 91.26
628	   5.28136e-06	 99.99	  0.00637604	 91.22
629	   6.64575e-06	 99.98	  0.00647761	 91.10
630	   6.1879e-06	 99.97	  0.00648997	 91.14
631	   5.63409e-06	 99.99	  0.00642425	 91.23
632	   7.06581e-06	 99.97	  0.00639522	 91.27
633	   5.18407e-06	 99.98	  0.00637513	 91.26
634	   4.21244e-06	 99.99	  0.00638966	 91.32
635	   5.51286e-06	 99.98	  0.00641633	 91.10
636	   8.08377e-06	 99.97	  0.00649643	 91.06
637	   4.94815e-06	 99.98	  0.0064807	 91.11
638	   7.13221e-06	 99.97	  0.00648905	 91.20
639	   9.04957e-06	 99.97	  0.00651451	 91.12
640	   7.66456e-06	 99.97	  0.00645582	 91.10
641	   5.34005e-06	 99.98	  0.0064323	 91.10
642	   7.14391e-06	 99.98	  0.0063913	 91.20
643	   6.10336e-06	 99.98	  0.00647251	 91.13
644	   3.88957e-06	 99.99	  0.00647202	 91.08
645	   5.51632e-06	 99.98	  0.00651436	 91.18
646	   4.41156e-06	 99.99	  0.00647548	 91.07
647	   6.63469e-06	 99.97	  0.00643986	 91.11
648	   6.66235e-06	 99.97	  0.00650681	 91.11
649	   4.9902e-06	 99.98	  0.00654231	 91.26
650	   6.12e-06	 99.98	  0.00651588	 91.29
651	   6.14125e-06	 99.98	  0.00657918	 91.11
652	   6.16839e-06	 99.98	  0.00660611	 91.04
653	   4.41024e-06	 99.98	  0.00650882	 91.21
654	   5.85295e-06	 99.98	  0.00650451	 91.10
655	   6.13064e-06	 99.98	  0.00661253	 91.06
656	   6.69884e-06	 99.97	  0.00662294	 91.21
657	   4.46379e-06	 99.98	  0.00658034	 91.17
658	   5.54615e-06	 99.98	  0.00659795	 91.28
659	   4.7973e-06	 99.98	  0.00653825	 91.32
660	   7.822e-06	 99.97	  0.00657479	 91.17
661	   6.81644e-06	 99.97	  0.00657189	 91.09
662	   3.87075e-06	 99.99	  0.0065491	 91.29
663	   5.5334e-06	 99.97	  0.00666146	 90.96
664	   6.86884e-06	 99.97	  0.00661122	 91.18
665	   5.0302e-06	 99.98	  0.00658014	 91.15
666	   5.65684e-06	 99.98	  0.0065931	 91.16
667	   5.46986e-06	 99.98	  0.00660464	 91.01
668	   4.54116e-06	 99.98	  0.00655581	 91.17
669	   6.45135e-06	 99.98	  0.00656472	 91.18
670	   4.91197e-06	 99.99	  0.00662502	 91.09
671	   4.70404e-06	 99.98	  0.00661244	 91.17
672	   3.93922e-06	 99.99	  0.00654989	 91.28
673	   6.3468e-06	 99.98	  0.0066443	 91.37
674	   4.45531e-06	 99.99	  0.00660808	 91.28
675	   4.83418e-06	 99.99	  0.00664638	 91.15
676	   6.28192e-06	 99.98	  0.00670086	 91.06
677	   4.76729e-06	 99.98	  0.0066872	 90.90
678	   4.98047e-06	 99.98	  0.00663457	 90.98
679	   5.38465e-06	 99.97	  0.00661972	 91.04
680	   4.43258e-06	 99.98	  0.00668721	 91.13
681	   5.41752e-06	 99.98	  0.0066366	 91.19
682	   5.0679e-06	 99.98	  0.00664286	 91.12
683	   7.31771e-06	 99.97	  0.00658604	 91.18
684	   5.37421e-06	 99.98	  0.00660826	 91.14
685	   6.72495e-06	 99.98	  0.00662751	 91.21
686	   6.63261e-06	 99.97	  0.00674834	 91.15
687	   4.73531e-06	 99.98	  0.00672193	 91.05
688	   5.10709e-06	 99.98	  0.00671705	 91.10
689	   5.2211e-06	 99.97	  0.00672111	 91.20
690	   5.89504e-06	 99.97	  0.00676352	 91.12
691	   4.81072e-06	 99.98	  0.00670186	 91.15
692	   4.73325e-06	 99.98	  0.00674975	 91.25
693	   6.80511e-06	 99.97	  0.00679968	 91.12
694	   5.07097e-06	 99.98	  0.00670603	 91.16
695	   4.93314e-06	 99.99	  0.00665053	 91.19
696	   6.23212e-06	 99.98	  0.0066979	 91.24
697	   4.56241e-06	 99.98	  0.00669277	 91.23
698	   4.72317e-06	 99.99	  0.00674305	 91.31
699	   6.31927e-06	 99.97	  0.00672945	 91.09
700	   6.77562e-06	 99.97	  0.00684938	 91.12
701	   5.98528e-06	 99.97	  0.00682321	 91.09
702	   4.86386e-06	 99.98	  0.00688695	 90.87
703	   4.79704e-06	 99.99	  0.00673932	 91.06
704	   4.02812e-06	 99.98	  0.00677073	 91.03
705	   8.42135e-06	 99.97	  0.00681729	 91.06
706	   5.71485e-06	 99.97	  0.00676595	 91.07
707	   5.55998e-06	 99.98	  0.00674088	 91.09
708	   6.36162e-06	 99.98	  0.00674509	 91.06
709	   6.88881e-06	 99.98	  0.00677347	 91.12
710	   5.3655e-06	 99.98	  0.0066523	 91.09
711	   5.61717e-06	 99.98	  0.00678702	 91.23
712	   2.81883e-06	 99.99	  0.00664835	 91.12
713	   3.4549e-06	 99.99	  0.00671609	 91.03
714	   4.59774e-06	 99.99	  0.00672334	 91.29
715	   5.09156e-06	 99.98	  0.00685487	 91.16
716	   5.84386e-06	 99.97	  0.00675046	 91.16
717	   4.61747e-06	 99.99	  0.00680192	 90.92
718	   4.55422e-06	 99.98	  0.00680788	 91.03
719	   5.53099e-06	 99.98	  0.00687231	 91.00
720	   4.11676e-06	 99.99	  0.00678255	 91.03
721	   4.88525e-06	 99.98	  0.00684762	 91.31
722	   6.76598e-06	 99.98	  0.00685869	 91.13
723	   4.35512e-06	 99.98	  0.00702042	 91.03
724	   4.45088e-06	 99.98	  0.00702732	 90.91
725	   5.77995e-06	 99.97	  0.00695619	 91.17
726	   4.89383e-06	 99.98	  0.00694375	 90.97
727	   3.45155e-06	 99.99	  0.00690115	 91.09
728	   4.42749e-06	 99.98	  0.00685846	 91.17
729	   3.37931e-06	 99.98	  0.00684538	 91.17
730	   5.49477e-06	 99.98	  0.00692123	 91.01
731	   4.12599e-06	 99.99	  0.00684802	 91.15
732	   4.29537e-06	 99.99	  0.00687516	 91.20
733	   6.23823e-06	 99.97	  0.00696525	 91.08
734	   3.95496e-06	 99.98	  0.00697891	 91.06
735	   5.15011e-06	 99.99	  0.00701038	 91.15
736	   3.27261e-06	 99.99	  0.0069614	 91.18
737	   5.64416e-06	 99.98	  0.00701902	 91.11
738	   5.675e-06	 99.97	  0.00706177	 91.09
739	   3.49119e-06	 99.99	  0.00705336	 91.13
740	   5.03338e-06	 99.98	  0.00698104	 91.07
741	   3.95352e-06	 99.99	  0.00692741	 91.09
742	   2.75963e-06	 99.99	  0.00695226	 91.13
743	   3.81632e-06	 99.99	  0.00694432	 91.24
744	   4.56121e-06	 99.97	  0.00698811	 91.21
745	   4.36645e-06	 99.98	  0.00693904	 91.17
746	   4.05585e-06	 99.99	  0.0069336	 91.02
747	   4.83708e-06	 99.97	  0.00690864	 91.21
748	   5.76067e-06	 99.97	  0.00689372	 90.99
749	   6.772e-06	 99.97	  0.006909	 91.02
750	   7.87854e-06	 99.96	  0.00628761	 91.31
751	   5.71987e-06	 99.98	  0.00628002	 91.34
752	   5.81567e-06	 99.99	  0.00636593	 91.26
753	   5.11746e-06	 99.98	  0.00633706	 91.26
754	   7.33886e-06	 99.97	  0.00631986	 91.16
755	   5.35662e-06	 99.98	  0.00626383	 91.25
756	   6.04151e-06	 99.98	  0.00629432	 91.23
757	   4.78154e-06	 99.98	  0.00628899	 91.27
758	   3.59584e-06	 99.99	  0.00622819	 91.35
759	   4.66603e-06	 99.99	  0.00627439	 91.33
760	   3.89192e-06	 99.99	  0.00627329	 91.30
761	   4.43381e-06	 99.98	  0.00631328	 91.22
762	   3.83699e-06	 99.99	  0.00625728	 91.19
763	   5.51407e-06	 99.98	  0.00625012	 91.36
764	   4.23167e-06	 99.99	  0.00631151	 91.30
765	   3.13877e-06	 99.99	  0.00634265	 91.15
766	   4.85294e-06	 99.99	  0.00630634	 91.26
767	   3.56222e-06	 99.99	  0.0062571	 91.23
768	   3.59906e-06	 99.99	  0.00627372	 91.24
769	   4.87907e-06	 99.99	  0.00627938	 91.24
770	   5.07265e-06	 99.98	  0.00639334	 91.23
771	   4.7506e-06	 99.99	  0.00629009	 91.17
772	   4.74257e-06	 99.98	  0.00630947	 91.23
773	   3.33055e-06	 99.99	  0.00630412	 91.26
774	   3.99132e-06	 99.99	  0.00627598	 91.28
775	   4.31913e-06	 99.99	  0.00636465	 91.17
776	   3.35813e-06	 99.99	  0.00632716	 91.15
777	   4.63786e-06	 99.99	  0.00630092	 91.16
778	   7.42193e-06	 99.97	  0.00637512	 91.21
779	   4.66134e-06	 99.98	  0.00628968	 91.15
780	   3.45964e-06	 99.99	  0.00631769	 91.07
781	   5.18643e-06	 99.98	  0.0063638	 91.19
782	   4.12425e-06	 99.98	  0.00633694	 91.39
783	   3.32395e-06	 99.99	  0.00630346	 91.26
784	   3.84658e-06	 99.99	  0.0063167	 91.34
785	   3.773e-06	 99.99	  0.00626232	 91.36
786	   5.45861e-06	 99.99	  0.00630136	 91.28
787	   4.88319e-06	 99.98	  0.00628809	 91.26
788	   3.82702e-06	 99.98	  0.00632449	 91.25
789	   3.13844e-06	 99.99	  0.00631645	 91.18
790	   2.96716e-06	 99.99	  0.00634527	 91.25
791	   3.85442e-06	 99.99	  0.00626758	 91.38
792	   5.10663e-06	 99.98	  0.00630335	 91.28
793	   4.29866e-06	 99.98	  0.00631167	 91.27
794	   4.43778e-06	 99.98	  0.00633006	 91.38
795	   3.49624e-06	 99.99	  0.00635688	 91.33
796	   3.53189e-06	 99.99	  0.00628382	 91.25
797	   3.96574e-06	 99.98	  0.00629871	 91.22
798	   3.94143e-06	 100.00	  0.0062998	 91.24
799	   2.79981e-06	 99.99	  0.00629276	 91.27
800	   4.56477e-06	 99.99	  0.00629569	 91.30
801	   3.26794e-06	 99.98	  0.00630292	 91.32
802	   4.36944e-06	 99.98	  0.00632309	 91.29
803	   4.6495e-06	 99.98	  0.00628676	 91.25
804	   3.99425e-06	 99.98	  0.00633885	 91.22
805	   4.37336e-06	 99.98	  0.00629171	 91.25
806	   2.99479e-06	 99.99	  0.00627605	 91.35
807	   3.50228e-06	 99.99	  0.00632437	 91.23
808	   2.71757e-06	 99.99	  0.00633558	 91.23
809	   3.67417e-06	 99.99	  0.00628524	 91.34
810	   4.0885e-06	 99.98	  0.00629155	 91.31
811	   4.24123e-06	 99.99	  0.00634106	 91.30
812	   4.52898e-06	 99.98	  0.00632553	 91.24
813	   4.9397e-06	 99.98	  0.00627068	 91.26
814	   2.038e-06	 100.00	  0.00636429	 91.31
815	   3.1394e-06	 99.99	  0.00626665	 91.18
816	   4.36758e-06	 99.98	  0.00632471	 91.31
817	   2.75396e-06	 100.00	  0.00630354	 91.27
818	   4.97697e-06	 99.98	  0.00623834	 91.26
819	   2.83936e-06	 99.99	  0.00626191	 91.28
820	   2.5424e-06	 99.99	  0.00629686	 91.27
821	   3.4815e-06	 99.99	  0.00634221	 91.23
822	   2.99586e-06	 99.99	  0.00630517	 91.29
823	   4.40118e-06	 99.98	  0.0063098	 91.34
824	   2.82584e-06	 99.99	  0.00627605	 91.36
825	   2.65801e-06	 99.99	  0.00628326	 91.37
826	   4.38455e-06	 99.99	  0.00633838	 91.42
827	   4.22916e-06	 99.99	  0.00632956	 91.36
828	   4.99342e-06	 99.98	  0.00626455	 91.30
829	   3.7851e-06	 99.99	  0.00631201	 91.24
830	   3.88256e-06	 99.99	  0.00630494	 91.23
831	   2.65902e-06	 100.00	  0.00636397	 91.41
832	   3.5071e-06	 99.99	  0.0063291	 91.33
833	   3.99028e-06	 99.99	  0.00633837	 91.45
834	   3.92472e-06	 99.98	  0.00631988	 91.41
835	   2.75143e-06	 99.99	  0.00638753	 91.31
836	   3.52065e-06	 99.99	  0.00631823	 91.35
837	   3.06836e-06	 99.99	  0.00627379	 91.36
838	   2.76405e-06	 99.99	  0.00625617	 91.41
839	   3.69768e-06	 99.99	  0.00640003	 91.26
840	   3.21546e-06	 99.99	  0.0063412	 91.33
841	   2.64253e-06	 99.99	  0.00635762	 91.32
842	   4.27086e-06	 99.98	  0.00633581	 91.40
843	   2.76457e-06	 99.99	  0.00632875	 91.22
844	   3.46103e-06	 99.99	  0.00635572	 91.38
845	   2.74183e-06	 100.00	  0.00632982	 91.42
846	   3.25697e-06	 99.99	  0.00630343	 91.42
847	   2.93188e-06	 99.99	  0.00636006	 91.41
848	   3.4425e-06	 99.99	  0.0063034	 91.30
849	   2.84704e-06	 100.00	  0.00629091	 91.39
850	   3.34952e-06	 99.99	  0.00630479	 91.27
851	   4.9138e-06	 99.98	  0.00638675	 91.36
852	   2.64684e-06	 99.99	  0.00634883	 91.25
853	   3.20117e-06	 99.99	  0.00628996	 91.43
854	   2.40004e-06	 99.99	  0.00633209	 91.35
855	   2.94646e-06	 99.99	  0.00632686	 91.24
856	   3.46768e-06	 99.99	  0.0063068	 91.32
857	   3.0839e-06	 99.99	  0.00628451	 91.26
858	   3.23208e-06	 99.99	  0.00634588	 91.42
859	   2.88958e-06	 99.99	  0.00630088	 91.30
860	   4.49078e-06	 99.98	  0.00628618	 91.17
861	   3.22161e-06	 99.99	  0.00630928	 91.26
862	   2.10104e-06	 100.00	  0.0062906	 91.25
863	   2.32411e-06	 100.00	  0.00631481	 91.33
864	   3.46335e-06	 99.99	  0.00631621	 91.34
865	   2.60724e-06	 99.99	  0.00635827	 91.27
866	   2.48903e-06	 99.99	  0.00633596	 91.32
867	   4.26468e-06	 99.99	  0.00636223	 91.27
868	   2.5432e-06	 99.99	  0.00635129	 91.38
869	   2.97942e-06	 99.99	  0.00634742	 91.26
870	   3.12678e-06	 99.99	  0.0063436	 91.37
871	   4.19161e-06	 99.99	  0.00629669	 91.24
872	   2.61492e-06	 100.00	  0.00632626	 91.30
873	   4.15783e-06	 99.99	  0.00631811	 91.28
874	   3.12167e-06	 99.99	  0.00632056	 91.27
875	   2.17568e-06	 100.00	  0.00634393	 91.33
876	   2.63663e-06	 99.99	  0.00633176	 91.41
877	   2.38259e-06	 100.00	  0.00633776	 91.29
878	   3.96239e-06	 99.99	  0.00631058	 91.24
879	   3.19359e-06	 99.99	  0.00634583	 91.33
880	   2.53776e-06	 99.99	  0.00632359	 91.31
881	   4.07741e-06	 99.98	  0.00635206	 91.33
882	   1.68488e-06	 100.00	  0.00630567	 91.39
883	   2.67292e-06	 100.00	  0.00637136	 91.24
884	   2.89625e-06	 99.99	  0.00632041	 91.39
885	   3.02205e-06	 99.99	  0.00622343	 91.45
886	   2.5052e-06	 99.99	  0.00637166	 91.28
887	   3.70644e-06	 99.99	  0.00630595	 91.34
888	   3.34314e-06	 99.99	  0.00633778	 91.23
889	   2.77798e-06	 99.99	  0.00638678	 91.30
890	   2.68035e-06	 99.99	  0.0063442	 91.32
891	   2.98457e-06	 99.99	  0.00633306	 91.25
892	   2.46769e-06	 99.99	  0.00632078	 91.35
893	   3.40865e-06	 99.99	  0.00639306	 91.29
894	   3.15979e-06	 99.99	  0.00632852	 91.25
895	   3.89541e-06	 99.98	  0.00640777	 91.27
896	   3.11077e-06	 99.99	  0.00637187	 91.30
897	   2.86178e-06	 99.99	  0.00636405	 91.35
898	   3.07177e-06	 99.99	  0.00632417	 91.40
899	   3.33835e-06	 99.98	  0.00634608	 91.37
900	   4.14762e-06	 99.98	  0.00631289	 91.37
901	   3.73729e-06	 99.98	  0.00639602	 91.38
902	   2.51341e-06	 99.99	  0.00634556	 91.28
903	   2.12822e-06	 100.00	  0.00638436	 91.30
904	   2.4577e-06	 99.99	  0.00637703	 91.23
905	   2.3021e-06	 99.99	  0.00638822	 91.26
906	   3.06966e-06	 99.99	  0.00634817	 91.40
907	   2.81091e-06	 99.99	  0.00634647	 91.34
908	   1.9051e-06	 100.00	  0.00634637	 91.30
909	   4.5216e-06	 99.99	  0.00637066	 91.32
910	   2.70067e-06	 99.99	  0.00637444	 91.33
911	   2.12302e-06	 99.99	  0.00637787	 91.30
912	   2.79097e-06	 99.99	  0.00642156	 91.18
913	   2.39459e-06	 100.00	  0.00632556	 91.26
914	   3.41361e-06	 99.99	  0.00637187	 91.33
915	   2.53092e-06	 100.00	  0.00631128	 91.38
916	   2.67164e-06	 99.99	  0.00632413	 91.27
917	   2.84263e-06	 99.99	  0.00637097	 91.24
918	   2.29686e-06	 99.99	  0.00630739	 91.34
919	   2.45975e-06	 99.99	  0.0063807	 91.35
920	   3.146e-06	 99.99	  0.00637352	 91.33
921	   2.79333e-06	 99.99	  0.00634899	 91.27
922	   2.27467e-06	 99.99	  0.00635038	 91.34
923	   2.77817e-06	 99.99	  0.00631347	 91.28
924	   3.05721e-06	 99.99	  0.00640058	 91.37
925	   2.66142e-06	 99.99	  0.0063054	 91.32
926	   4.10788e-06	 99.98	  0.0063903	 91.39
927	   4.4078e-06	 99.99	  0.00631846	 91.38
928	   2.68709e-06	 99.99	  0.00643702	 91.27
929	   2.6645e-06	 99.99	  0.00634602	 91.31
930	   1.91194e-06	 100.00	  0.00634192	 91.35
931	   3.46288e-06	 99.99	  0.00639363	 91.30
932	   3.00826e-06	 99.99	  0.0063897	 91.34
933	   2.79946e-06	 99.99	  0.00636712	 91.26
934	   2.23188e-06	 99.99	  0.00635715	 91.33
935	   4.33759e-06	 99.99	  0.00634705	 91.33
936	   2.80651e-06	 99.99	  0.006357	 91.31
937	   2.63921e-06	 99.99	  0.00637912	 91.39
938	   3.27559e-06	 99.99	  0.00638234	 91.39
939	   2.25073e-06	 100.00	  0.00641366	 91.32
940	   2.58421e-06	 99.99	  0.00641476	 91.40
941	   2.09292e-06	 99.99	  0.00636169	 91.33
942	   4.19873e-06	 99.98	  0.00640561	 91.32
943	   3.255e-06	 99.99	  0.00639664	 91.29
944	   2.19148e-06	 100.00	  0.00630393	 91.34
945	   3.19004e-06	 99.99	  0.00639904	 91.37
946	   2.70952e-06	 99.99	  0.00639838	 91.41
947	   1.86542e-06	 100.00	  0.00645539	 91.37
948	   3.23884e-06	 99.99	  0.0063844	 91.37
949	   3.23393e-06	 99.99	  0.00640851	 91.29
950	   2.74185e-06	 99.99	  0.00637313	 91.37
951	   2.98543e-06	 99.99	  0.0063927	 91.28
952	   2.69599e-06	 99.99	  0.00636177	 91.40
953	   1.71293e-06	 100.00	  0.00635526	 91.38
954	   3.20081e-06	 99.99	  0.00632148	 91.32
955	   4.01822e-06	 99.98	  0.00639606	 91.29
956	   2.3494e-06	 99.99	  0.00637154	 91.44
957	   2.09493e-06	 100.00	  0.00637042	 91.34
958	   2.27028e-06	 99.99	  0.00640755	 91.40
959	   1.99208e-06	 100.00	  0.006392	 91.27
960	   1.99279e-06	 100.00	  0.00640992	 91.27
961	   3.56626e-06	 99.99	  0.00641808	 91.35
962	   1.95194e-06	 100.00	  0.00638132	 91.28
963	   2.12959e-06	 99.99	  0.00643279	 91.31
964	   2.39222e-06	 100.00	  0.00640451	 91.27
965	   2.68168e-06	 99.99	  0.00638206	 91.35
966	   3.03834e-06	 99.99	  0.00638911	 91.32
967	   2.0752e-06	 99.99	  0.00638173	 91.36
968	   3.63158e-06	 99.99	  0.00638566	 91.26
969	   3.50582e-06	 99.98	  0.00644958	 91.27
970	   3.71044e-06	 99.99	  0.0064264	 91.39
971	   2.93368e-06	 99.99	  0.0064377	 91.29
972	   2.75574e-06	 99.99	  0.0064609	 91.40
973	   2.1843e-06	 99.99	  0.00641698	 91.30
974	   3.65322e-06	 99.99	  0.00643117	 91.35
975	   2.82495e-06	 99.99	  0.00640105	 91.29
976	   2.9256e-06	 99.99	  0.00635537	 91.32
977	   2.78446e-06	 99.99	  0.00640282	 91.34
978	   3.32408e-06	 99.99	  0.00649225	 91.36
979	   2.89307e-06	 99.99	  0.00641295	 91.31
980	   2.24665e-06	 99.99	  0.00647421	 91.23
981	   1.76477e-06	 100.00	  0.00638176	 91.29
982	   2.90586e-06	 99.99	  0.00646307	 91.22
983	   2.59958e-06	 99.99	  0.00640922	 91.43
984	   2.1425e-06	 100.00	  0.00641023	 91.31
985	   1.91896e-06	 100.00	  0.0064615	 91.24
986	   4.18438e-06	 99.98	  0.0064402	 91.35
987	   2.68583e-06	 99.99	  0.00647986	 91.34
988	   2.98805e-06	 99.99	  0.00644735	 91.36
989	   2.60514e-06	 99.99	  0.00640425	 91.27
990	   2.46302e-06	 99.99	  0.00644099	 91.31
991	   3.12989e-06	 99.99	  0.00642186	 91.31
992	   1.78196e-06	 100.00	  0.00641977	 91.34
993	   2.3605e-06	 99.99	  0.00648331	 91.31
994	   2.51116e-06	 99.99	  0.0064038	 91.30
995	   2.27607e-06	 99.99	  0.00642089	 91.26
996	   2.03413e-06	 99.99	  0.00646422	 91.28
997	   1.87974e-06	 99.99	  0.00641648	 91.31
998	   2.23935e-06	 100.00	  0.00642823	 91.30
999	   2.59841e-06	 99.99	  0.00644683	 91.32
1000	   2.1933e-06	 100.00	  0.00641857	 91.32


==> Experiment/googlenet/transfer.txt <==
Epoch	TrainAcc	TestAcc	ObfTrainAcc	ObfTestAcc
1	0.5322	0.6479	0.461	0.4639
2	0.693	0.7101	0.4686	0.4677
3	0.7356	0.7229	0.4718	0.4706
4	0.7484	0.7306	0.4796	0.4792
5	0.7674	0.7345	0.4942	0.4906
6	0.7912	0.7411	0.5018	0.509
7	0.8072	0.7455	0.5256	0.531
8	0.8156	0.7484	0.5446	0.556
9	0.8222	0.7494	0.5618	0.575
10	0.8324	0.7512	0.5842	0.5917
11	0.8398	0.7561	0.6012	0.6054
12	0.863	0.7576	0.6112	0.6181
13	0.8606	0.7595	0.625	0.6327
14	0.87	0.7653	0.6338	0.6408
15	0.8784	0.7647	0.6466	0.6492
16	0.8788	0.764	0.6546	0.6528
17	0.8892	0.7683	0.6602	0.6599
18	0.8914	0.769	0.6746	0.6639
19	0.8958	0.769	0.6748	0.6689
20	0.9072	0.7696	0.6802	0.6715
21	0.9114	0.7729	0.6896	0.6741
22	0.9138	0.7705	0.6928	0.6762
23	0.92	0.774	0.692	0.6784
24	0.921	0.7728	0.6914	0.6801
25	0.9324	0.7739	0.6924	0.6826
26	0.9384	0.7726	0.707	0.6841
27	0.9354	0.7711	0.7008	0.6871
28	0.9406	0.7729	0.714	0.6911
29	0.9452	0.775	0.7126	0.6919
30	0.9488	0.7749	0.7126	0.6922
31	0.9464	0.7754	0.7232	0.6959
32	0.949	0.7706	0.7174	0.6978
33	0.956	0.7764	0.7172	0.6979
34	0.9616	0.7724	0.7278	0.7001
35	0.9588	0.7717	0.728	0.7009
36	0.9656	0.7772	0.7304	0.7009
37	0.9638	0.7712	0.7272	0.7051
38	0.9698	0.772	0.7292	0.7072
39	0.9704	0.7755	0.7346	0.7069
40	0.9704	0.777	0.7336	0.708
41	0.9758	0.7765	0.7422	0.7075
42	0.9752	0.7744	0.7394	0.7086
43	0.973	0.7747	0.7366	0.7117
44	0.9732	0.7786	0.7414	0.7104
45	0.9752	0.7784	0.7384	0.711
46	0.9796	0.7745	0.7482	0.7135
47	0.9818	0.7762	0.7508	0.7138
48	0.9786	0.7789	0.748	0.714
49	0.981	0.7751	0.7536	0.7176
50	0.9806	0.7781	0.7562	0.7178
51	0.9842	0.7783	0.7576	0.719
52	0.9864	0.7759	0.7612	0.7192
53	0.9812	0.7795	0.7538	0.72
54	0.9868	0.7716	0.756	0.723
55	0.9836	0.7765	0.7566	0.7241
56	0.9874	0.7789	0.7594	0.7239
57	0.9872	0.7778	0.7658	0.725
58	0.9866	0.7758	0.7692	0.7261
59	0.986	0.779	0.7602	0.7258
60	0.9872	0.7754	0.765	0.7284
61	0.9902	0.7804	0.7604	0.7281
62	0.99	0.7779	0.7716	0.7296
63	0.9918	0.7783	0.7708	0.7289
64	0.989	0.7801	0.7676	0.7301
65	0.9886	0.7772	0.7814	0.7303
66	0.9912	0.7788	0.7682	0.7314
67	0.9876	0.7751	0.7698	0.7335
68	0.9928	0.7762	0.7714	0.7329
69	0.9898	0.7829	0.774	0.7328
70	0.9938	0.7731	0.7774	0.7339
71	0.991	0.7761	0.7748	0.735
72	0.993	0.7769	0.7854	0.7338
73	0.9892	0.7783	0.7822	0.7354
74	0.9932	0.7767	0.7822	0.7365
75	0.9916	0.7789	0.7866	0.7366
76	0.9924	0.7769	0.7832	0.737
77	0.9958	0.7736	0.7822	0.7378
78	0.9914	0.777	0.7882	0.7375
79	0.9936	0.7794	0.787	0.7379
80	0.9942	0.7774	0.7842	0.7386
81	0.992	0.7764	0.7902	0.74
82	0.994	0.7774	0.7908	0.7406
83	0.9932	0.7767	0.7974	0.739
84	0.992	0.78	0.7916	0.7401
85	0.993	0.7766	0.8	0.7417
86	0.9934	0.7801	0.7964	0.741
87	0.9922	0.7796	0.8006	0.742
88	0.9932	0.7755	0.8046	0.7436
89	0.9944	0.7755	0.7984	0.7436
90	0.9936	0.7761	0.7994	0.7453
91	0.9938	0.7783	0.8012	0.7456
92	0.9952	0.7779	0.8072	0.7455
93	0.9946	0.7776	0.7998	0.7466
94	0.9948	0.7804	0.7968	0.7459
95	0.9956	0.7761	0.7992	0.7455
96	0.994	0.7779	0.8074	0.7462
97	0.9944	0.7779	0.8036	0.7465
98	0.9962	0.7785	0.812	0.747
99	0.9946	0.7759	0.8154	0.7469
100	0.997	0.7762	0.809	0.7489
101	0.995	0.7797	0.8186	0.7497
102	0.9966	0.7781	0.81	0.7496
103	0.9954	0.7794	0.813	0.7491
104	0.9952	0.779	0.8088	0.7496
105	0.9936	0.775	0.8122	0.7485
106	0.9946	0.7714	0.8126	0.7508
107	0.9934	0.7691	0.827	0.7517
108	0.9958	0.7814	0.8248	0.7495
109	0.9948	0.7797	0.8168	0.7516
110	0.9958	0.776	0.8172	0.7519
111	0.9948	0.774	0.8134	0.7522
112	0.9956	0.7716	0.8194	0.7535
113	0.9964	0.7815	0.8186	0.7531
114	0.9938	0.7794	0.819	0.7554
115	0.9958	0.7795	0.8222	0.7555
116	0.997	0.7822	0.8238	0.7547
117	0.997	0.7795	0.8242	0.7544
118	0.997	0.7759	0.8248	0.7572
119	0.9972	0.7775	0.8308	0.7558
120	0.9944	0.7739	0.8228	0.7564
121	0.9932	0.7767	0.8268	0.7579
122	0.9938	0.7751	0.8264	0.7586
123	0.9958	0.7734	0.8318	0.758
124	0.994	0.7742	0.8284	0.7584
125	0.9944	0.7746	0.8294	0.7599
126	0.9944	0.7762	0.8346	0.7592
127	0.9958	0.7799	0.8314	0.7595
128	0.9962	0.78	0.8338	0.7604
129	0.996	0.7741	0.8402	0.759
130	0.9938	0.7745	0.833	0.7601
131	0.9954	0.7781	0.831	0.7597
132	0.9952	0.7789	0.8404	0.759
133	0.9944	0.774	0.8338	0.7605
134	0.995	0.7703	0.8336	0.7612
135	0.9932	0.7671	0.8392	0.7605
136	0.9968	0.7726	0.833	0.7614
137	0.9932	0.7789	0.8406	0.7605
138	0.996	0.776	0.844	0.7622
139	0.9954	0.7755	0.842	0.7625
140	0.9936	0.7705	0.844	0.7628
141	0.9938	0.7715	0.8412	0.7616
142	0.9918	0.7754	0.8448	0.7631
143	0.996	0.7821	0.8402	0.7638
144	0.9936	0.779	0.8434	0.762
145	0.9952	0.7772	0.8478	0.7649
146	0.9944	0.7862	0.8458	0.7644
147	0.9944	0.7809	0.8508	0.7655
148	0.9942	0.7764	0.8434	0.7642
149	0.9946	0.7805	0.8508	0.764
150	0.9952	0.7778	0.8478	0.766
151	0.996	0.7803	0.8464	0.7651
152	0.996	0.7767	0.8478	0.7646
153	0.9938	0.7747	0.8544	0.7664
154	0.9946	0.7809	0.8564	0.7661
155	0.9948	0.7726	0.856	0.7659
156	0.9968	0.7792	0.8538	0.7647
157	0.9962	0.7772	0.8574	0.7662
158	0.9952	0.7803	0.8614	0.7662
159	0.9954	0.775	0.853	0.7662
160	0.9954	0.7778	0.8566	0.7664
161	0.9952	0.7756	0.8558	0.7683
162	0.9928	0.7675	0.866	0.766
163	0.9926	0.7696	0.8614	0.7683
164	0.9948	0.7778	0.8534	0.7678
165	0.9962	0.7786	0.8576	0.7664
166	0.995	0.7781	0.8644	0.7683
167	0.997	0.7795	0.865	0.7704
168	0.9962	0.7712	0.863	0.7694
169	0.9954	0.7745	0.8624	0.769
170	0.9948	0.7728	0.8622	0.7689
171	0.9948	0.7759	0.8648	0.7676
172	0.9934	0.7814	0.8668	0.7696
173	0.9942	0.7725	0.8664	0.7681
174	0.9938	0.7749	0.8612	0.7712
175	0.9944	0.7712	0.8708	0.7699
176	0.995	0.7761	0.8668	0.771
177	0.9952	0.7751	0.8706	0.7711
178	0.9936	0.7766	0.8708	0.7724
179	0.996	0.7729	0.8718	0.7721
180	0.9956	0.7724	0.867	0.7725
181	0.9958	0.7706	0.8652	0.7715
182	0.9952	0.7747	0.8668	0.771
183	0.9982	0.7788	0.8712	0.7715
184	0.9974	0.773	0.874	0.7721
185	0.9962	0.7735	0.8736	0.773
186	0.9964	0.7736	0.8812	0.7728
187	0.9958	0.773	0.8742	0.772
188	0.9962	0.772	0.8782	0.7731
189	0.997	0.7735	0.8762	0.7719
190	0.996	0.7733	0.8782	0.7716
191	0.9962	0.7758	0.878	0.7716
192	0.998	0.7726	0.8796	0.772
193	0.9946	0.7717	0.8752	0.7725
194	0.996	0.7711	0.8814	0.7726
195	0.995	0.7679	0.8842	0.7719
196	0.9968	0.7741	0.8804	0.7719
197	0.9964	0.7762	0.888	0.7719
198	0.9972	0.778	0.8822	0.7725
199	0.996	0.7742	0.8832	0.7712
200	0.9958	0.7764	0.8844	0.7735
201	0.9958	0.7867	0.8828	0.7734
202	0.9968	0.7883	0.8852	0.7729
203	0.9982	0.7879	0.8798	0.7731
204	0.9978	0.7872	0.8836	0.7738
205	0.9984	0.7874	0.888	0.7741
206	0.9984	0.788	0.8898	0.7716
207	0.9972	0.7897	0.8952	0.7717
208	0.9986	0.7883	0.8944	0.7725
209	1	0.788	0.8872	0.7731
210	0.9982	0.7894	0.8914	0.7753
211	0.998	0.7875	0.885	0.774
212	0.999	0.7886	0.894	0.7744
213	0.9996	0.789	0.8894	0.7759
214	0.9986	0.7885	0.887	0.7745
215	0.999	0.7881	0.8896	0.7733
216	0.9994	0.7891	0.8904	0.7753
217	0.9986	0.7871	0.8856	0.7742
218	0.9998	0.7872	0.8924	0.7742
219	0.9998	0.7861	0.8966	0.7739
220	0.9992	0.7862	0.8938	0.7776
221	0.9994	0.7879	0.894	0.7746
222	0.9996	0.7886	0.8914	0.773
223	0.9996	0.789	0.8934	0.7769
224	0.9994	0.7879	0.8984	0.7751
225	0.9988	0.7896	0.8978	0.7754
226	0.9996	0.7896	0.902	0.7754
227	0.9986	0.7878	0.8994	0.7772
228	0.9988	0.7897	0.8948	0.7751
229	0.9994	0.788	0.9052	0.7774
230	0.9992	0.7859	0.9084	0.7759
231	0.9988	0.7896	0.898	0.7754
232	0.9986	0.7861	0.9036	0.7759
233	0.9988	0.786	0.9044	0.7761
234	0.9996	0.7866	0.9032	0.7762
235	0.9984	0.7875	0.9076	0.7767
236	0.9996	0.7861	0.9074	0.7771
237	0.9994	0.7856	0.9076	0.7759
238	0.9988	0.7875	0.9102	0.7778
239	0.9986	0.7865	0.9052	0.7761
240	0.999	0.7867	0.9074	0.7769
241	0.9986	0.7876	0.9084	0.7753
242	0.9996	0.7881	0.905	0.7751
243	0.9994	0.7888	0.9016	0.776
244	1	0.7878	0.9138	0.7771
245	0.9998	0.7879	0.915	0.7778
246	0.9986	0.7866	0.9114	0.7769
247	1	0.7874	0.912	0.7784
248	0.9996	0.7876	0.9136	0.777
249	0.9994	0.7874	0.9114	0.7764
250	0.9992	0.7871	0.9144	0.7784
251	0.9996	0.7888	0.9104	0.7795
252	0.9998	0.7871	0.9148	0.7765
253	0.9988	0.7884	0.9206	0.7769
254	0.9992	0.7884	0.916	0.7766
255	0.9984	0.7885	0.919	0.7759
256	0.9994	0.7876	0.9106	0.7778
257	0.9992	0.7881	0.905	0.7781
258	0.9996	0.7889	0.918	0.7767
259	0.9994	0.7895	0.9136	0.7769
260	0.9994	0.7888	0.9184	0.7784
261	0.9994	0.7901	0.9066	0.777
262	0.9998	0.79	0.9148	0.7788
263	0.9998	0.7883	0.9178	0.7791
264	0.9996	0.79	0.9136	0.778
265	0.9996	0.7906	0.9122	0.7776
266	0.9994	0.788	0.9098	0.7774
267	1	0.7859	0.9192	0.776
268	0.9996	0.7853	0.9138	0.7781
269	0.9998	0.7871	0.9106	0.7786
270	0.9998	0.7879	0.909	0.7794
271	0.999	0.7884	0.9124	0.7771
272	0.9994	0.7886	0.9122	0.7791
273	0.9994	0.7878	0.9174	0.7794
274	0.9996	0.7869	0.9146	0.779
275	0.9996	0.7879	0.9132	0.7772
276	1	0.7856	0.9128	0.7779
277	0.9994	0.7875	0.9156	0.7786
278	0.9996	0.7853	0.9192	0.7779
279	0.9998	0.787	0.9138	0.7764
280	0.9996	0.7871	0.9178	0.7775
281	0.9996	0.7875	0.9116	0.7781
282	0.9994	0.7865	0.9142	0.7779
283	0.9996	0.7876	0.9126	0.777
284	0.9996	0.7864	0.9142	0.7767
285	1	0.7859	0.9156	0.7776
286	0.9996	0.7849	0.9194	0.7772
287	0.9994	0.7871	0.914	0.7778
288	0.9998	0.787	0.919	0.7774
289	0.9998	0.7859	0.9158	0.7775
290	1	0.786	0.918	0.778
291	0.9994	0.7892	0.9186	0.7767
292	1	0.7885	0.918	0.7779
293	0.9998	0.7869	0.916	0.7788
294	0.9996	0.7864	0.9214	0.7775
295	0.9998	0.7872	0.9168	0.7778
296	0.9996	0.788	0.9196	0.7783
297	0.9998	0.7879	0.9138	0.778
298	1	0.788	0.9118	0.7779
299	0.9996	0.7895	0.9098	0.778
300	1	0.7891	0.9198	0.7788
301	0.9994	0.787	0.9216	0.778
302	0.9998	0.7855	0.9146	0.7769
303	0.9996	0.7842	0.9144	0.7783
304	0.9996	0.7856	0.917	0.7779
305	0.9996	0.7849	0.9164	0.7779
306	0.9996	0.7854	0.9116	0.7771
307	0.9996	0.7864	0.921	0.7774
308	0.9994	0.7879	0.9164	0.7778
309	0.9998	0.7872	0.9122	0.7789
310	0.9998	0.7888	0.9146	0.7776
311	0.9998	0.7878	0.916	0.7788
312	0.9996	0.7888	0.9182	0.778
313	0.9998	0.7861	0.9206	0.7792
314	1	0.7866	0.9158	0.7778
315	0.9998	0.7865	0.9178	0.7779
316	0.9996	0.7856	0.916	0.7771
317	0.9992	0.7846	0.918	0.7771
318	1	0.7849	0.9152	0.7771
319	0.9992	0.7867	0.9188	0.7766
320	1	0.7867	0.9218	0.7775
321	0.9996	0.7853	0.9222	0.778
322	0.9996	0.787	0.9158	0.7776
323	0.9998	0.7859	0.9192	0.777
324	1	0.7853	0.9132	0.7788
325	1	0.787	0.9142	0.778
326	1	0.7867	0.918	0.7774
327	0.9994	0.7871	0.9164	0.7765
328	0.9996	0.7881	0.924	0.7779
329	0.9996	0.7867	0.9214	0.7781
330	0.9996	0.785	0.9206	0.7781
331	0.9996	0.7859	0.9196	0.7762
332	0.9998	0.7881	0.919	0.7775
333	0.9998	0.7884	0.9162	0.778
334	1	0.7869	0.9186	0.7781
335	1	0.788	0.924	0.777
336	0.9998	0.7864	0.915	0.7784
337	0.9994	0.7874	0.9182	0.7771
338	0.9998	0.7869	0.9186	0.7776
339	0.9998	0.7858	0.9234	0.7771
340	0.9998	0.7853	0.9172	0.7778
341	1	0.784	0.9156	0.7778
342	0.9996	0.7829	0.9148	0.7771
343	0.9994	0.7833	0.9212	0.7769
344	0.9994	0.7856	0.9184	0.7781
345	0.9994	0.784	0.9212	0.778
346	0.9998	0.7842	0.9154	0.7772
347	0.9998	0.7846	0.9234	0.7779
348	0.9996	0.7879	0.922	0.7784
349	0.9998	0.7871	0.9152	0.778
350	0.9996	0.7885	0.9238	0.779
351	0.9998	0.7876	0.9148	0.7774
352	0.9998	0.7885	0.9184	0.7772
353	0.9998	0.7869	0.9186	0.778
354	0.9994	0.786	0.9228	0.7783
355	0.9998	0.7853	0.9236	0.7781
356	0.9996	0.7861	0.9158	0.7784
357	0.9996	0.7869	0.9134	0.7779
358	1	0.7866	0.9244	0.7769
359	0.9998	0.7871	0.9222	0.7778
360	0.9996	0.7875	0.9194	0.777
361	0.9998	0.7881	0.92	0.7785
362	1	0.7879	0.9236	0.7783
363	0.9996	0.787	0.9218	0.778
364	0.9996	0.7875	0.9224	0.7766
365	0.9996	0.7883	0.9172	0.7778
366	1	0.7879	0.9224	0.7776
367	0.9998	0.7865	0.9256	0.7783
368	0.9992	0.7878	0.926	0.7783
369	1	0.7886	0.9222	0.7779
370	1	0.7899	0.92	0.7785
371	0.9996	0.7885	0.9252	0.777
372	0.9994	0.7884	0.9224	0.7767
373	0.9998	0.789	0.9284	0.778
374	0.9998	0.786	0.92	0.7778
375	1	0.7859	0.9192	0.7766
376	1	0.7859	0.922	0.7769
377	0.9998	0.7856	0.9246	0.7772
378	0.9998	0.7859	0.9248	0.778
379	1	0.7854	0.9218	0.7779
380	1	0.7855	0.9216	0.7771
381	0.9998	0.787	0.9144	0.7775
382	0.9998	0.7895	0.9192	0.777
383	0.9998	0.7881	0.923	0.777
384	1	0.7867	0.9178	0.7784
385	1	0.7878	0.9186	0.7779
386	1	0.7884	0.9238	0.7789
387	0.9996	0.7915	0.923	0.7789
388	1	0.7884	0.9208	0.779
389	1	0.7901	0.9266	0.7779
390	1	0.7878	0.9238	0.7767
391	0.9998	0.7876	0.9268	0.7774
392	0.9998	0.7889	0.9192	0.7778
393	1	0.7878	0.924	0.7776
394	1	0.7889	0.9158	0.7771
395	0.9998	0.7884	0.9154	0.7788
396	0.9998	0.7889	0.92	0.778
397	0.9998	0.7881	0.921	0.7788
398	0.9996	0.7885	0.921	0.7775
399	0.9996	0.7879	0.9204	0.7769
400	1	0.7871	0.9236	0.7774
401	0.9996	0.7867	0.9196	0.7771
402	1	0.7881	0.9284	0.7785
403	0.9992	0.7875	0.9184	0.778
404	0.9998	0.7872	0.9212	0.7786
405	0.9998	0.7867	0.9222	0.7788
406	0.9998	0.7864	0.9248	0.7775
407	1	0.7859	0.916	0.7769
408	1	0.7851	0.9232	0.7772
409	1	0.7864	0.9246	0.7764
410	0.9998	0.7866	0.9232	0.7779
411	1	0.7883	0.9236	0.778
412	1	0.7858	0.9266	0.7771
413	0.9998	0.7884	0.9192	0.778
414	0.9998	0.7872	0.9238	0.7785
415	0.9998	0.7865	0.9234	0.7781
416	1	0.7876	0.9214	0.7788
417	0.9996	0.7881	0.9212	0.7779
418	0.9998	0.7879	0.9222	0.7788
419	1	0.7892	0.922	0.7791
420	1	0.7886	0.9226	0.7762
421	1	0.7903	0.924	0.7776
422	1	0.7903	0.9228	0.7779
423	0.9998	0.7886	0.9162	0.7774
424	1	0.7874	0.9216	0.778
425	1	0.7865	0.9238	0.7783
426	1	0.7899	0.9188	0.7784
427	0.9998	0.7888	0.9134	0.7772
428	1	0.7892	0.9204	0.7783
429	1	0.7881	0.9252	0.7771
430	0.9998	0.7884	0.922	0.778
431	1	0.7889	0.9218	0.7784
432	0.9998	0.7885	0.9248	0.7786
433	1	0.7876	0.9202	0.777
434	0.9998	0.7879	0.9228	0.7778
435	0.9998	0.7872	0.9212	0.7792
436	1	0.7875	0.9204	0.7779
437	0.9998	0.7885	0.9204	0.7774
438	1	0.7891	0.9194	0.7776
439	0.9998	0.7891	0.9264	0.7776
440	0.9998	0.7905	0.9198	0.7781
441	1	0.79	0.9208	0.7769
442	1	0.7889	0.9236	0.7774
443	0.9998	0.79	0.923	0.7786
444	1	0.7895	0.9158	0.7772
445	1	0.7889	0.9182	0.7774
446	0.9998	0.7864	0.9198	0.7785
447	1	0.7864	0.9252	0.777
448	0.9994	0.7867	0.919	0.7772
449	0.9996	0.7884	0.9186	0.7785
450	1	0.7897	0.9264	0.7778
451	1	0.7888	0.9162	0.7775
452	0.9996	0.7879	0.9202	0.7761
453	1	0.7883	0.9198	0.7791
454	1	0.7883	0.9224	0.7776
455	1	0.7866	0.9234	0.7779
456	1	0.7869	0.926	0.779
457	0.9998	0.7881	0.9258	0.7791
458	1	0.7883	0.9216	0.7783
459	0.9998	0.7886	0.9212	0.7776
460	0.9996	0.7876	0.9242	0.7772
461	0.9996	0.7865	0.9192	0.7764
462	1	0.7859	0.9186	0.7774
463	1	0.7864	0.9214	0.7783
464	1	0.7876	0.9194	0.7788
465	1	0.79	0.918	0.7781
466	1	0.7881	0.9264	0.7781
467	1	0.7869	0.9246	0.7778
468	0.9998	0.7883	0.922	0.778
469	1	0.7884	0.92	0.7776
470	1	0.7895	0.922	0.7784
471	1	0.79	0.9204	0.7783
472	1	0.7879	0.9226	0.777
473	0.9998	0.7891	0.9188	0.7781
474	1	0.788	0.9192	0.7788
475	1	0.789	0.9226	0.7788
476	0.9998	0.7899	0.926	0.7781
477	0.9998	0.7891	0.9184	0.7792
478	0.9996	0.7876	0.9218	0.7775
479	0.9998	0.7895	0.9214	0.7769
480	1	0.7888	0.919	0.778
481	0.9998	0.7878	0.923	0.7786
482	0.9998	0.7854	0.9216	0.7767
483	1	0.7853	0.923	0.7785
484	0.9998	0.7855	0.926	0.7784
485	1	0.7865	0.917	0.7767
486	0.9998	0.7853	0.9212	0.7771
487	0.9998	0.7851	0.912	0.7774
488	1	0.7836	0.922	0.7791
489	1	0.786	0.92	0.7788
490	1	0.786	0.9208	0.7789
491	1	0.786	0.9278	0.7771
492	1	0.7859	0.9232	0.7772
493	1	0.7867	0.9222	0.777
494	1	0.7869	0.926	0.7783
495	1	0.7869	0.9152	0.7775
496	1	0.7874	0.9232	0.7785
497	1	0.787	0.919	0.7784
498	1	0.7867	0.9232	0.7784
499	1	0.7858	0.9248	0.7781
500	1	0.7858	0.9206	0.7775


==> Experiment/resnet/1st_round.txt <==
Epochs	Similator1	Similator2	Similator3	Similator4
1	0.6594	0.7854	0.8244	0.8517
2	0.7049	0.8182	0.8382	0.8546
3	0.7302	0.8298	0.8422	0.855
4	0.7709	0.8354	0.8443	0.8547
5	0.7951	0.8406	0.8468	0.8554
6	0.8232	0.8441	0.8491	0.8554
7	0.8403	0.8447	0.8468	0.8551
8	0.8551	0.8457	0.8501	0.8569
9	0.8661	0.851	0.8501	0.8541
10	0.8738	0.8509	0.8509	0.8554
11	0.8773	0.8512	0.8512	0.8547
12	0.8811	0.8549	0.8521	0.855
13	0.8847	0.8545	0.8525	0.8571
14	0.8889	0.8572	0.8515	0.8563
15	0.8891	0.8575	0.8529	0.8564
16	0.8915	0.8586	0.8535	0.8575
17	0.8911	0.8622	0.8537	0.8568
18	0.8923	0.8599	0.8527	0.8552
19	0.8929	0.8637	0.8545	0.8569
20	0.8931	0.8644	0.8533	0.857
21	0.8942	0.8645	0.8537	0.8571
22	0.8947	0.8649	0.8533	0.8566
23	0.8944	0.8642	0.8537	0.8568
24	0.8953	0.8654	0.8547	0.8573
25	0.8966	0.8675	0.8538	0.8561
26	0.8943	0.8649	0.8542	0.8563
27	0.8951	0.8659	0.856	0.8563
28	0.8958	0.8659	0.8549	0.8567
29	0.8951	0.8679	0.8536	0.857
30	0.8952	0.8669	0.8552	0.8575
31	0.8958	0.8675	0.8543	0.8571
32	0.8948	0.8668	0.8548	0.8577
33	0.8968	0.8691	0.8551	0.8564
34	0.8948	0.8664	0.8556	0.8575
35	0.8956	0.8674	0.8549	0.857
36	0.8944	0.8669	0.8574	0.8565
37	0.8943	0.8679	0.8559	0.8575
38	0.8948	0.8669	0.8546	0.8568
39	0.8952	0.8655	0.8531	0.8575
40	0.8964	0.8658	0.8558	0.8575
41	0.8949	0.867	0.8549	0.8561
42	0.8947	0.8674	0.8545	0.8566
43	0.8952	0.867	0.8542	0.8572
44	0.895	0.8669	0.8552	0.8576
45	0.8967	0.8655	0.8567	0.8567
46	0.895	0.8667	0.8551	0.8574
47	0.8934	0.8684	0.8565	0.8563
48	0.8947	0.8663	0.8556	0.8571
49	0.8964	0.8648	0.8557	0.8573
50	0.8948	0.8654	0.8567	0.8573
51	0.8935	0.8675	0.855	0.8565
52	0.8953	0.865	0.858	0.8565
53	0.8954	0.8647	0.8578	0.8567
54	0.8942	0.8664	0.8559	0.8569
55	0.8948	0.8666	0.8556	0.8563
56	0.8948	0.8663	0.8565	0.858
57	0.8952	0.8668	0.8576	0.8563
58	0.8968	0.8658	0.8555	0.857
59	0.8962	0.8667	0.8568	0.857
60	0.8956	0.8654	0.8551	0.8567
61	0.8942	0.8658	0.8587	0.8562
62	0.8948	0.8643	0.8568	0.8568
63	0.8944	0.8674	0.8543	0.8567
64	0.895	0.8674	0.8578	0.8568
65	0.8942	0.866	0.8577	0.856
66	0.8944	0.8649	0.8576	0.858
67	0.8919	0.8685	0.855	0.8566
68	0.8956	0.8656	0.8572	0.8578
69	0.8939	0.8664	0.8567	0.8569
70	0.8933	0.8669	0.8578	0.8568
71	0.8916	0.8669	0.8566	0.8564
72	0.8922	0.8673	0.8573	0.8569
73	0.8944	0.8662	0.8566	0.8562
74	0.8953	0.8684	0.8562	0.856
75	0.8937	0.8665	0.8563	0.857
76	0.8955	0.8669	0.8571	0.8564
77	0.893	0.8658	0.8559	0.8567
78	0.8946	0.8675	0.8572	0.8569
79	0.8953	0.8661	0.8566	0.8572
80	0.894	0.8669	0.8554	0.857
81	0.8949	0.866	0.8572	0.8574
82	0.8936	0.8645	0.8574	0.8571
83	0.8958	0.8665	0.856	0.8573
84	0.8951	0.8659	0.8574	0.8573
85	0.8941	0.8655	0.8562	0.856
86	0.8951	0.8659	0.8571	0.8568
87	0.8945	0.8643	0.8569	0.8568
88	0.8961	0.8651	0.8572	0.8571
89	0.8947	0.8661	0.8576	0.8564
90	0.8963	0.8648	0.8556	0.858
91	0.8964	0.8661	0.8558	0.8573
92	0.8959	0.8645	0.8561	0.857
93	0.8948	0.8662	0.8568	0.8576
94	0.8941	0.865	0.8581	0.8559
95	0.8962	0.8653	0.8568	0.8571
96	0.8975	0.8643	0.8573	0.8579
97	0.8954	0.8644	0.8562	0.8563
98	0.8966	0.8649	0.8561	0.8572
99	0.8945	0.8649	0.8559	0.857
100	0.8962	0.8658	0.857	0.8564
101	0.8955	0.8657	0.8571	0.8563
102	0.8953	0.8663	0.8573	0.8563
103	0.8959	0.8659	0.8564	0.8565
104	0.8958	0.8654	0.8568	0.8565
105	0.8959	0.8642	0.8569	0.8578
106	0.8963	0.8648	0.8572	0.8571
107	0.8956	0.8648	0.8574	0.8563
108	0.8953	0.8651	0.8569	0.8573
109	0.8955	0.8651	0.8567	0.8569
110	0.8965	0.8653	0.8579	0.8573
111	0.8956	0.8656	0.8568	0.8569
112	0.8956	0.865	0.8558	0.8577
113	0.8957	0.8659	0.8568	0.8565
114	0.8957	0.8665	0.857	0.8574
115	0.8962	0.8656	0.8574	0.8571
116	0.8956	0.8646	0.8563	0.8567
117	0.8955	0.8647	0.857	0.8573
118	0.8969	0.865	0.8572	0.8563
119	0.8958	0.866	0.8569	0.8562
120	0.8956	0.865	0.8575	0.8573
121	0.8956	0.8648	0.8562	0.8568
122	0.8961	0.8652	0.8576	0.8566
123	0.8958	0.8653	0.8568	0.8563
124	0.8956	0.8655	0.8565	0.857
125	0.8961	0.8649	0.8579	0.8563
126	0.8953	0.8659	0.8569	0.8573
127	0.8963	0.8655	0.8573	0.8572
128	0.8962	0.8662	0.8564	0.8557
129	0.8947	0.8666	0.857	0.8567
130	0.8956	0.865	0.8567	0.8573
131	0.8962	0.8649	0.856	0.8566
132	0.8962	0.8649	0.8565	0.8564
133	0.8954	0.8654	0.8572	0.8553
134	0.8952	0.8654	0.8565	0.8575
135	0.8957	0.8654	0.8569	0.8571
136	0.8955	0.8639	0.8571	0.8565
137	0.8948	0.8648	0.8571	0.857
138	0.896	0.8657	0.857	0.8568
139	0.8948	0.8651	0.8566	0.8571
140	0.8955	0.8639	0.8567	0.8566
141	0.8958	0.8659	0.8572	0.856
142	0.8961	0.8649	0.8572	0.8575
143	0.8956	0.8654	0.8568	0.8574
144	0.8962	0.8657	0.8564	0.8568
145	0.8959	0.8638	0.8566	0.8575
146	0.8946	0.8645	0.8567	0.8568
147	0.8958	0.8647	0.8574	0.8565
148	0.8958	0.8642	0.8577	0.8564
149	0.8957	0.8651	0.8572	0.8573
150	0.8955	0.8655	0.8571	0.8577
151	0.8949	0.8653	0.8559	0.8565
152	0.8953	0.8647	0.8574	0.8576
153	0.8964	0.865	0.8565	0.8563
154	0.8962	0.8649	0.8567	0.8572
155	0.8961	0.8656	0.8571	0.8583
156	0.8958	0.8649	0.8567	0.8564
157	0.8956	0.8657	0.857	0.8574
158	0.8961	0.8644	0.8561	0.8563
159	0.8955	0.8651	0.8569	0.8573
160	0.8958	0.8645	0.8566	0.8569
161	0.8958	0.8661	0.8568	0.8559
162	0.8958	0.8646	0.8567	0.8566
163	0.8954	0.8648	0.8568	0.8565
164	0.8956	0.8653	0.857	0.8565
165	0.896	0.865	0.8572	0.8563
166	0.8957	0.8651	0.8566	0.8574
167	0.8952	0.8643	0.8573	0.8569
168	0.8958	0.8653	0.8566	0.8572
169	0.8956	0.8654	0.857	0.8567
170	0.8962	0.8655	0.8563	0.8569
171	0.895	0.8648	0.8571	0.8575
172	0.8952	0.8655	0.8568	0.8566
173	0.8952	0.8645	0.856	0.8564
174	0.8963	0.8652	0.8582	0.8567
175	0.8958	0.8654	0.8576	0.8563
176	0.8954	0.8643	0.8571	0.8563
177	0.8964	0.8646	0.8565	0.8566
178	0.896	0.8643	0.8577	0.8574
179	0.8954	0.864	0.8576	0.8573
180	0.8962	0.8647	0.8574	0.8567
181	0.8958	0.8638	0.8577	0.857
182	0.8963	0.864	0.857	0.8567
183	0.8955	0.8661	0.8564	0.8569
184	0.896	0.8653	0.8563	0.8582
185	0.896	0.8645	0.8576	0.8568
186	0.8951	0.8646	0.8574	0.8574
187	0.8955	0.8653	0.8572	0.8564
188	0.896	0.8647	0.8581	0.8566
189	0.8957	0.8644	0.8578	0.8564
190	0.8956	0.8646	0.8569	0.8554
191	0.8948	0.8655	0.8557	0.8565
192	0.8961	0.8642	0.8558	0.857
193	0.8963	0.8643	0.8571	0.8574
194	0.8959	0.864	0.8567	0.8572
195	0.8964	0.8637	0.8573	0.8563
196	0.8958	0.8651	0.857	0.8576
197	0.8959	0.8642	0.8571	0.857
198	0.8965	0.8648	0.8576	0.857
199	0.8964	0.8653	0.8556	0.8564
200	0.897	0.8661	0.8563	0.8563


==> Experiment/resnet/2nd_round.txt <==
Epoch	TrainAcc	TestAcc
1	0.5729	0.58
2	0.6821	0.6862
3	0.7465	0.7473
4	0.7857	0.7762
5	0.8097	0.8065
6	0.8168	0.8082
7	0.8375	0.8234
8	0.8488	0.836
9	0.855	0.8388
10	0.8608	0.8454
11	0.8661	0.8483
12	0.8682	0.8503
13	0.877	0.8524
14	0.8793	0.8589
15	0.8871	0.8645
16	0.8866	0.8665
17	0.8915	0.8635
18	0.8935	0.8686
19	0.8957	0.8742
20	0.8978	0.8688
21	0.9026	0.8725
22	0.9013	0.8711
23	0.9037	0.8729
24	0.9081	0.8767
25	0.9101	0.8787
26	0.9089	0.8781
27	0.9116	0.8801
28	0.9151	0.8821
29	0.9152	0.8823
30	0.9163	0.8848
31	0.9191	0.8839
32	0.9192	0.8856
33	0.9218	0.8836
34	0.9213	0.8849
35	0.9209	0.8851
36	0.9245	0.8837
37	0.9264	0.8885
38	0.9251	0.8812
39	0.926	0.8865
40	0.9273	0.8878
41	0.9265	0.8886
42	0.9297	0.8912
43	0.9308	0.8898
44	0.9292	0.89
45	0.9293	0.8911
46	0.9301	0.8892
47	0.9323	0.8896
48	0.9327	0.8913
49	0.9346	0.8947
50	0.9349	0.8914
51	0.9344	0.8938
52	0.9373	0.8934
53	0.9355	0.8894
54	0.938	0.8966
55	0.9357	0.8932
56	0.9349	0.8925
57	0.9359	0.8936
58	0.9383	0.8933
59	0.9372	0.8923
60	0.9389	0.8959
61	0.941	0.8947
62	0.9388	0.8946
63	0.9408	0.895
64	0.9394	0.8953
65	0.9424	0.8945
66	0.9416	0.8948
67	0.9418	0.8966
68	0.9429	0.8975
69	0.9437	0.8957
70	0.9437	0.8973
71	0.9431	0.8957
72	0.9439	0.8948
73	0.9436	0.8953
74	0.9481	0.9
75	0.9463	0.8965
76	0.9466	0.8958
77	0.9454	0.9003
78	0.9451	0.897
79	0.947	0.8981
80	0.9487	0.8994
81	0.9468	0.897
82	0.9465	0.8954
83	0.947	0.8976
84	0.9478	0.8979
85	0.9467	0.8969
86	0.9495	0.8972
87	0.9496	0.8983
88	0.9498	0.8988
89	0.9495	0.8965
90	0.9513	0.8999
91	0.9508	0.8993
92	0.9528	0.9011
93	0.95	0.8999
94	0.951	0.898
95	0.9519	0.8975
96	0.9537	0.8998
97	0.9522	0.8987
98	0.9525	0.8996
99	0.9515	0.8985
100	0.9519	0.9005
101	0.9521	0.8988
102	0.9521	0.8973
103	0.9531	0.9008
104	0.9542	0.9009
105	0.9532	0.9019
106	0.9549	0.9014
107	0.9532	0.9005
108	0.9554	0.9015
109	0.9565	0.8994
110	0.9547	0.8999
111	0.9543	0.8979
112	0.9564	0.9014
113	0.9555	0.8989
114	0.9546	0.8971
115	0.9554	0.9005
116	0.9575	0.9009
117	0.9566	0.8993
118	0.9561	0.898
119	0.9568	0.8986
120	0.958	0.8978
121	0.9571	0.9013
122	0.9561	0.899
123	0.9572	0.8994
124	0.956	0.8986
125	0.959	0.9004
126	0.9598	0.9021
127	0.959	0.8999
128	0.9582	0.9022
129	0.9574	0.9
130	0.958	0.8976
131	0.9588	0.9013
132	0.96	0.9017
133	0.9585	0.8994
134	0.9582	0.8995
135	0.9591	0.9017
136	0.9609	0.9019
137	0.9594	0.9019
138	0.9603	0.9018
139	0.9582	0.9011
140	0.9603	0.9011
141	0.96	0.9013
142	0.9607	0.9011
143	0.9603	0.899
144	0.9598	0.9001
145	0.96	0.9003
146	0.9599	0.9
147	0.9614	0.9024
148	0.961	0.9006
149	0.9617	0.9032
150	0.9631	0.9012
151	0.9632	0.9019
152	0.9633	0.903
153	0.9604	0.8988
154	0.9623	0.8988
155	0.9627	0.902
156	0.9626	0.9016
157	0.9612	0.9014
158	0.9619	0.9013
159	0.9631	0.9013
160	0.9605	0.9019
161	0.9642	0.9013
162	0.9617	0.8997
163	0.9637	0.9041
164	0.9638	0.9015
165	0.964	0.902
166	0.9622	0.9015
167	0.9635	0.8981
168	0.9638	0.9012
169	0.9641	0.9018
170	0.9631	0.9016
171	0.9621	0.9021
172	0.9635	0.8983
173	0.9633	0.9025
174	0.9645	0.9013
175	0.9649	0.9042
176	0.9642	0.9029
177	0.9662	0.9015
178	0.9638	0.8995
179	0.9647	0.9031
180	0.9655	0.9012
181	0.9654	0.902
182	0.9647	0.9005
183	0.9656	0.9025
184	0.9655	0.9026
185	0.9665	0.9035
186	0.9654	0.9012
187	0.9654	0.901
188	0.9663	0.9043
189	0.965	0.9024
190	0.9653	0.9033
191	0.9654	0.9021
192	0.9651	0.8985
193	0.9662	0.9023
194	0.9659	0.9003
195	0.9657	0.9017
196	0.9672	0.9039
197	0.9665	0.9027
198	0.9665	0.9026
199	0.9679	0.902
200	0.9665	0.9011
201	0.9669	0.9026
202	0.9664	0.9034
203	0.9671	0.9021
204	0.9669	0.9035
205	0.9664	0.9028
206	0.966	0.9028
207	0.9679	0.905
208	0.9671	0.9036
209	0.967	0.9011
210	0.968	0.9034
211	0.9671	0.9023
212	0.9676	0.9021
213	0.9683	0.9027
214	0.9687	0.901
215	0.9676	0.9037
216	0.9694	0.9046
217	0.9679	0.903
218	0.9685	0.9027
219	0.9675	0.9053
220	0.9683	0.9031
221	0.9684	0.9029
222	0.9665	0.9036
223	0.9664	0.903
224	0.9683	0.9017
225	0.969	0.9031
226	0.9697	0.9022
227	0.9686	0.9001
228	0.9687	0.9026
229	0.9694	0.9025
230	0.9695	0.9026
231	0.97	0.9052
232	0.9687	0.902
233	0.9681	0.9028
234	0.9694	0.902
235	0.9694	0.9029
236	0.9685	0.9002
237	0.9707	0.9032
238	0.9694	0.9037
239	0.9694	0.9031
240	0.9697	0.9047
241	0.97	0.9055
242	0.9691	0.9044
243	0.9696	0.9027
244	0.9695	0.9
245	0.9696	0.9041
246	0.972	0.9038
247	0.9701	0.9018
248	0.9696	0.9036
249	0.9699	0.9029
250	0.9707	0.9048
251	0.97	0.9035
252	0.9696	0.9036
253	0.9699	0.9015
254	0.9689	0.8996
255	0.9704	0.9012
256	0.9707	0.904
257	0.9698	0.9034
258	0.9703	0.9022
259	0.97	0.9044
260	0.9703	0.9048
261	0.9705	0.9008
262	0.9705	0.9032
263	0.9709	0.9028
264	0.9694	0.9008
265	0.97	0.9022
266	0.9717	0.9039
267	0.9719	0.9035
268	0.9711	0.9034
269	0.9711	0.9045
270	0.9713	0.9034
271	0.9705	0.9027
272	0.9705	0.9042
273	0.9712	0.9032
274	0.9725	0.9035
275	0.9711	0.9051
276	0.9717	0.9049
277	0.9709	0.9044
278	0.9717	0.9047
279	0.9721	0.9043
280	0.9717	0.9044
281	0.9725	0.9053
282	0.9712	0.9026
283	0.9721	0.9048
284	0.9725	0.9035
285	0.9725	0.9008
286	0.971	0.9027
287	0.972	0.9034
288	0.9729	0.9031
289	0.973	0.9031
290	0.9723	0.9016
291	0.9722	0.9029
292	0.9723	0.9028
293	0.9727	0.9025
294	0.9727	0.9017
295	0.9722	0.9035
296	0.9723	0.902
297	0.9727	0.9041
298	0.9725	0.9031
299	0.9722	0.9032
300	0.9741	0.9036
301	0.9726	0.9042
302	0.9737	0.9054
303	0.9724	0.9036
304	0.9732	0.9039
305	0.9717	0.9048
306	0.9723	0.9038
307	0.9738	0.9051
308	0.9726	0.904
309	0.9736	0.9042
310	0.9738	0.9038
311	0.972	0.9048
312	0.9724	0.9045
313	0.9729	0.9025
314	0.9738	0.9055
315	0.9728	0.9043
316	0.9736	0.9041
317	0.9725	0.9027
318	0.9729	0.9046
319	0.9732	0.9028
320	0.9743	0.9038
321	0.9733	0.9061
322	0.9741	0.9024
323	0.9738	0.9025
324	0.9737	0.9035
325	0.9741	0.9032
326	0.9745	0.9026
327	0.973	0.9006
328	0.9731	0.9043
329	0.9741	0.9036
330	0.9733	0.9047
331	0.9742	0.9032
332	0.9745	0.905
333	0.9744	0.9059
334	0.9738	0.9038
335	0.9738	0.9039
336	0.9748	0.9059
337	0.9735	0.9037
338	0.974	0.9036
339	0.9748	0.905
340	0.9747	0.9022
341	0.9738	0.9034
342	0.9737	0.9038
343	0.9731	0.9035
344	0.9746	0.9014
345	0.9746	0.9057
346	0.9735	0.9037
347	0.9745	0.9039
348	0.9753	0.9043
349	0.9742	0.9056
350	0.975	0.9033
351	0.9756	0.9063
352	0.9741	0.9031
353	0.9736	0.9026
354	0.9746	0.9044
355	0.9743	0.9039
356	0.9739	0.9057
357	0.9749	0.9025
358	0.9753	0.9052
359	0.9752	0.9028
360	0.9756	0.902
361	0.975	0.9064
362	0.9748	0.9049
363	0.9742	0.905
364	0.9752	0.9022
365	0.9741	0.907
366	0.9746	0.9041
367	0.9755	0.9043
368	0.9753	0.9072
369	0.9759	0.9048
370	0.9752	0.9024
371	0.9766	0.9042
372	0.9756	0.901
373	0.9753	0.9038
374	0.9759	0.9038
375	0.9753	0.9059
376	0.9755	0.9065
377	0.9761	0.9037
378	0.9761	0.9061
379	0.9751	0.9036
380	0.9757	0.904
381	0.9758	0.9041
382	0.9758	0.9055
383	0.9758	0.904
384	0.9759	0.9031
385	0.9753	0.9033
386	0.9754	0.9057
387	0.9763	0.9064
388	0.9755	0.9039
389	0.9766	0.9053
390	0.9762	0.9042
391	0.9761	0.9052
392	0.977	0.9045
393	0.9758	0.9029
394	0.9762	0.9053
395	0.9762	0.9041
396	0.9754	0.9042
397	0.9753	0.9042
398	0.9763	0.907
399	0.9766	0.904
400	0.9763	0.9057
401	0.9764	0.9048
402	0.9767	0.9061
403	0.9765	0.9047
404	0.9768	0.9042
405	0.9762	0.9044
406	0.9753	0.9053
407	0.9767	0.9066
408	0.9762	0.9072
409	0.9765	0.9022
410	0.9756	0.9037
411	0.977	0.9046
412	0.9764	0.9028
413	0.9765	0.9048
414	0.9763	0.9046
415	0.9771	0.9051
416	0.9768	0.9035
417	0.9772	0.9041
418	0.976	0.905
419	0.9757	0.906
420	0.9762	0.9038
421	0.9763	0.9051
422	0.9767	0.9046
423	0.977	0.9043
424	0.9761	0.9046
425	0.9759	0.9042
426	0.9774	0.9031
427	0.9777	0.9039
428	0.9772	0.9037
429	0.9771	0.9057
430	0.9773	0.9055
431	0.9768	0.9046
432	0.9774	0.9056
433	0.9775	0.9035
434	0.9759	0.9051
435	0.9781	0.904
436	0.9771	0.9054
437	0.9776	0.9061
438	0.9776	0.9067
439	0.9779	0.9039
440	0.9775	0.9054
441	0.9778	0.9053
442	0.977	0.9045
443	0.9773	0.9052
444	0.9778	0.906
445	0.9768	0.9061
446	0.9772	0.9058
447	0.9776	0.9039
448	0.9772	0.9061
449	0.9774	0.906
450	0.9776	0.9023
451	0.9783	0.9076
452	0.9782	0.9065
453	0.9787	0.9049
454	0.9783	0.9077
455	0.9784	0.9048
456	0.9782	0.9073
457	0.9786	0.9058
458	0.9779	0.9056
459	0.9786	0.9049
460	0.9782	0.9068
461	0.9789	0.9043
462	0.9787	0.906
463	0.977	0.9048
464	0.9783	0.9053
465	0.9784	0.9063
466	0.9774	0.9042
467	0.9779	0.9049
468	0.9773	0.9047
469	0.9784	0.9041
470	0.9772	0.9044
471	0.9785	0.9054
472	0.9787	0.9052
473	0.9788	0.904
474	0.9782	0.9055
475	0.978	0.9028
476	0.9769	0.9053
477	0.9772	0.9074
478	0.9783	0.9056
479	0.9782	0.9067
480	0.9777	0.9054
481	0.9778	0.9059
482	0.9768	0.9053
483	0.9781	0.904
484	0.9785	0.9052
485	0.9787	0.9045
486	0.9787	0.9057
487	0.9783	0.9034
488	0.9783	0.9047
489	0.9787	0.9063
490	0.9791	0.9043
491	0.9791	0.9038
492	0.9791	0.9063
493	0.9786	0.9065
494	0.9787	0.9065
495	0.9796	0.904
496	0.9794	0.9058
497	0.979	0.9063
498	0.9797	0.9079
499	0.9784	0.9072
500	0.9811	0.9081
501	0.981	0.9076
502	0.9814	0.9086
503	0.9809	0.9084
504	0.9812	0.9089
505	0.981	0.9089
506	0.9811	0.909
507	0.9817	0.9095
508	0.982	0.9097
509	0.981	0.9088
510	0.9823	0.9101
511	0.9818	0.9082
512	0.9811	0.9089
513	0.9815	0.908
514	0.9817	0.9094
515	0.9817	0.9092
516	0.9817	0.9084
517	0.9813	0.9089
518	0.9817	0.9092
519	0.9819	0.9085
520	0.9825	0.9085
521	0.9821	0.9094
522	0.9823	0.9093
523	0.9828	0.9083
524	0.9826	0.9082
525	0.9825	0.9082
526	0.9825	0.908
527	0.9825	0.9078
528	0.9823	0.908
529	0.9822	0.9092
530	0.9822	0.9091
531	0.9823	0.9087
532	0.9815	0.9084
533	0.983	0.9077
534	0.983	0.9078
535	0.9831	0.9085
536	0.9821	0.9095
537	0.9817	0.908
538	0.9824	0.9093
539	0.9822	0.9088
540	0.9824	0.9087
541	0.9825	0.9083
542	0.9822	0.9093
543	0.9825	0.9088
544	0.9823	0.9078
545	0.9822	0.9084
546	0.9829	0.9092
547	0.9829	0.9087
548	0.9821	0.9097
549	0.9822	0.9089
550	0.9824	0.9091
551	0.9825	0.9081
552	0.9822	0.9104
553	0.9826	0.9076
554	0.9822	0.9078
555	0.9828	0.9087
556	0.9836	0.9085
557	0.9825	0.9085
558	0.9832	0.9081
559	0.9824	0.9082
560	0.9831	0.9078
561	0.9828	0.9076
562	0.9823	0.9089
563	0.983	0.9082
564	0.9821	0.909
565	0.9829	0.9092
566	0.9829	0.9082
567	0.9821	0.9083
568	0.9827	0.9079
569	0.9824	0.9087
570	0.9825	0.9092
571	0.9823	0.9077
572	0.9839	0.9088
573	0.9831	0.9083
574	0.983	0.9081
575	0.9833	0.9077
576	0.9831	0.9082
577	0.9832	0.9071
578	0.9828	0.9084
579	0.9832	0.9083
580	0.983	0.9072
581	0.9827	0.9072
582	0.9827	0.9091
583	0.9828	0.9087
584	0.9834	0.9085
585	0.982	0.9091
586	0.9829	0.909
587	0.9838	0.9088
588	0.9828	0.9076
589	0.9828	0.9078
590	0.9837	0.908
591	0.9827	0.9067
592	0.9835	0.9077
593	0.9829	0.9078
594	0.9821	0.9069
595	0.9822	0.9084
596	0.9824	0.9085
597	0.9829	0.9085
598	0.9833	0.9078
599	0.9831	0.9085
600	0.9832	0.9084
601	0.9829	0.9082
602	0.9819	0.9099
603	0.9836	0.9084
604	0.9838	0.9094
605	0.9832	0.909
606	0.9825	0.9082
607	0.9838	0.9079
608	0.9834	0.9074
609	0.9828	0.908
610	0.9828	0.9072
611	0.9824	0.9086
612	0.9833	0.9087
613	0.983	0.9083
614	0.9831	0.9087
615	0.9829	0.9092
616	0.983	0.9091
617	0.9834	0.9072
618	0.984	0.9084
619	0.9831	0.9086
620	0.9836	0.9083
621	0.9842	0.9091
622	0.9837	0.9073
623	0.9832	0.9084
624	0.9829	0.9078
625	0.984	0.9076
626	0.9831	0.9089
627	0.9837	0.9077
628	0.9828	0.9077
629	0.9831	0.908
630	0.9836	0.9089
631	0.9833	0.9072
632	0.9833	0.9084
633	0.983	0.9077
634	0.9835	0.9085
635	0.983	0.9088
636	0.9838	0.9086
637	0.9838	0.908
638	0.9829	0.9087
639	0.9829	0.909
640	0.9836	0.9079
641	0.9832	0.9076
642	0.9838	0.908
643	0.9832	0.9077
644	0.9842	0.9088
645	0.9831	0.9077
646	0.9838	0.9075
647	0.9836	0.9092
648	0.9837	0.9079
649	0.9842	0.9073
650	0.9836	0.9077
651	0.9832	0.9095
652	0.9829	0.9088
653	0.9831	0.9086
654	0.9835	0.9081
655	0.9829	0.9083
656	0.9835	0.9091
657	0.983	0.9073
658	0.984	0.9091
659	0.9829	0.9084
660	0.9836	0.9099
661	0.9839	0.9082
662	0.9838	0.9067
663	0.9836	0.9082
664	0.9834	0.9078
665	0.9843	0.9088
666	0.9828	0.9077
667	0.9836	0.9084
668	0.9836	0.9081
669	0.9838	0.9078
670	0.9833	0.9069
671	0.9834	0.9091
672	0.9831	0.9093
673	0.9837	0.908
674	0.9837	0.908
675	0.9833	0.909
676	0.9834	0.9089
677	0.9834	0.9084
678	0.9835	0.9087
679	0.9833	0.9079
680	0.9838	0.9089
681	0.9832	0.907
682	0.9838	0.9086
683	0.9831	0.9088
684	0.9835	0.9097
685	0.9841	0.9076
686	0.9833	0.9086
687	0.9838	0.9088
688	0.9832	0.9088
689	0.984	0.9079
690	0.9841	0.9071
691	0.9837	0.9082
692	0.9831	0.9091
693	0.9836	0.9071
694	0.983	0.9078
695	0.9842	0.9081
696	0.9841	0.908
697	0.9846	0.9089
698	0.9838	0.9081
699	0.9835	0.9086
700	0.9834	0.9084
701	0.9837	0.9084
702	0.9833	0.9082
703	0.9839	0.9082
704	0.9836	0.9077
705	0.9836	0.908
706	0.983	0.9081
707	0.9838	0.9079
708	0.9831	0.9069
709	0.9837	0.9077
710	0.9838	0.9073
711	0.9841	0.9091
712	0.984	0.9076
713	0.9836	0.9082
714	0.9842	0.9081
715	0.9846	0.9084
716	0.9832	0.908
717	0.9843	0.9082
718	0.9843	0.9086
719	0.9834	0.9084
720	0.9835	0.9081
721	0.9839	0.908
722	0.9844	0.9088
723	0.9837	0.9081
724	0.9842	0.9079
725	0.9848	0.9083
726	0.9838	0.9077
727	0.9844	0.9086
728	0.9831	0.9078
729	0.9843	0.9085
730	0.984	0.9076
731	0.984	0.9072
732	0.9835	0.906
733	0.9836	0.9078
734	0.9838	0.9068
735	0.984	0.9072
736	0.9839	0.9083
737	0.9837	0.9079
738	0.9839	0.9075
739	0.9843	0.9076
740	0.9837	0.9071
741	0.9845	0.9076
742	0.984	0.9073
743	0.984	0.9077
744	0.9834	0.9084
745	0.9836	0.9074
746	0.9839	0.9074
747	0.9838	0.9089
748	0.9844	0.9077
749	0.983	0.9088
750	0.9843	0.9076
751	0.9839	0.9077
752	0.9842	0.9062
753	0.9833	0.9065
754	0.9845	0.9085
755	0.9838	0.908
756	0.984	0.9066
757	0.983	0.9079
758	0.9841	0.9069
759	0.9835	0.9074
760	0.9836	0.9079
761	0.9835	0.9083
762	0.9845	0.9086
763	0.9843	0.9082
764	0.9838	0.9074
765	0.9846	0.9072
766	0.9841	0.9086
767	0.9848	0.9083
768	0.9846	0.9087
769	0.9845	0.9093
770	0.9834	0.9087
771	0.9837	0.9083
772	0.9839	0.9078
773	0.9841	0.9095
774	0.9841	0.9103
775	0.9845	0.9097
776	0.9844	0.9091
777	0.9842	0.9077
778	0.984	0.9076
779	0.9849	0.9089
780	0.984	0.9086
781	0.9846	0.9078
782	0.984	0.9081
783	0.9839	0.9068
784	0.9846	0.908
785	0.9844	0.9075
786	0.9843	0.9069
787	0.9836	0.9069
788	0.9842	0.9071
789	0.9842	0.9081
790	0.9845	0.908
791	0.9841	0.9083
792	0.984	0.9076
793	0.984	0.9082
794	0.9849	0.908
795	0.9839	0.9073
796	0.9845	0.9089
797	0.984	0.9075
798	0.9842	0.9078
799	0.9847	0.9085
800	0.9828	0.91
801	0.9817	0.9096
802	0.9817	0.9093
803	0.9828	0.909
804	0.983	0.9086
805	0.9824	0.9084
806	0.9829	0.9095
807	0.9832	0.9087
808	0.9833	0.9091
809	0.9825	0.908
810	0.9826	0.9088
811	0.9822	0.9095
812	0.9825	0.9099
813	0.9829	0.909
814	0.9826	0.909
815	0.9827	0.9082
816	0.9827	0.9094
817	0.9825	0.9092
818	0.9832	0.9087
819	0.9825	0.9091
820	0.9828	0.9093
821	0.9826	0.9091
822	0.9828	0.9095
823	0.9822	0.9087
824	0.9826	0.9084
825	0.9823	0.9082
826	0.9826	0.9082
827	0.982	0.9086
828	0.9824	0.9085
829	0.9828	0.9092
830	0.9827	0.9098
831	0.982	0.9095
832	0.9832	0.9087
833	0.9827	0.9096
834	0.9825	0.9089
835	0.9829	0.9086
836	0.9824	0.9082
837	0.9824	0.9091
838	0.9824	0.9088
839	0.9829	0.909
840	0.9831	0.9091
841	0.9826	0.9093
842	0.9833	0.9094
843	0.9823	0.9083
844	0.9831	0.9086
845	0.9828	0.9096
846	0.9834	0.9086
847	0.9825	0.9095
848	0.9823	0.9093
849	0.9827	0.9091
850	0.9826	0.9091
851	0.983	0.9085
852	0.9831	0.909
853	0.9826	0.9076
854	0.9826	0.9087
855	0.9824	0.9087
856	0.9829	0.9085
857	0.9819	0.9096
858	0.9823	0.908
859	0.983	0.9088
860	0.9833	0.9076
861	0.9824	0.9088
862	0.9836	0.9091
863	0.9826	0.9081
864	0.9835	0.9093
865	0.9831	0.9083
866	0.9827	0.9087
867	0.9831	0.9097
868	0.983	0.909
869	0.9831	0.9086
870	0.9826	0.9097
871	0.9832	0.9089
872	0.9832	0.908
873	0.9833	0.9084
874	0.9822	0.9088
875	0.983	0.9089
876	0.9831	0.9088
877	0.9827	0.9095
878	0.9821	0.9088
879	0.9825	0.9088
880	0.9825	0.9097
881	0.9822	0.91
882	0.9831	0.9082
883	0.9834	0.9086
884	0.9839	0.9091
885	0.9828	0.9088
886	0.9839	0.9085
887	0.9826	0.909
888	0.9827	0.9092
889	0.9828	0.9087
890	0.9825	0.9084
891	0.9835	0.908
892	0.9825	0.9084
893	0.9833	0.908
894	0.9827	0.9082
895	0.9834	0.9086
896	0.9823	0.908
897	0.9831	0.91
898	0.9829	0.9073
899	0.9826	0.9085
900	0.9825	0.9091
901	0.982	0.9088
902	0.9831	0.9099
903	0.9824	0.9086
904	0.9829	0.9092
905	0.9826	0.9089
906	0.9821	0.9085
907	0.983	0.9083
908	0.983	0.9084
909	0.9829	0.9086
910	0.9828	0.9093
911	0.9822	0.9079
912	0.9825	0.9092
913	0.9832	0.9101
914	0.9834	0.9087
915	0.9832	0.9078
916	0.983	0.9088
917	0.9822	0.9092
918	0.9827	0.9096
919	0.9828	0.9086
920	0.983	0.9089
921	0.9819	0.909
922	0.9828	0.9084
923	0.9825	0.909
924	0.9825	0.9082
925	0.9834	0.9079
926	0.9827	0.9084
927	0.9818	0.9093
928	0.9827	0.9097
929	0.983	0.909
930	0.9828	0.9093
931	0.9827	0.9092
932	0.9833	0.9096
933	0.9829	0.9086
934	0.9826	0.9085
935	0.983	0.9096
936	0.9831	0.9083
937	0.9825	0.9094
938	0.9827	0.9094
939	0.9827	0.9089
940	0.9832	0.9091
941	0.983	0.9084
942	0.983	0.9094
943	0.983	0.9076
944	0.9826	0.9075
945	0.9833	0.9095
946	0.983	0.9092
947	0.9828	0.9078
948	0.9825	0.9095
949	0.983	0.909
950	0.9831	0.909
951	0.9819	0.9084
952	0.9825	0.9087
953	0.9827	0.909
954	0.9829	0.9093
955	0.983	0.9079
956	0.9824	0.9094
957	0.9829	0.9097
958	0.9827	0.9088
959	0.9824	0.9086
960	0.9827	0.9086
961	0.9826	0.908
962	0.9834	0.9076
963	0.9829	0.9082
964	0.983	0.9085
965	0.9821	0.9094
966	0.9833	0.909
967	0.9834	0.9088
968	0.9831	0.9086
969	0.9827	0.9083
970	0.9828	0.9083
971	0.9825	0.9085
972	0.9824	0.9086
973	0.9831	0.9087
974	0.9823	0.9088
975	0.9824	0.908
976	0.9829	0.9081
977	0.983	0.9087
978	0.9833	0.9096
979	0.9833	0.9089
980	0.9829	0.9083
981	0.9827	0.9098
982	0.9836	0.9091
983	0.9835	0.9094
984	0.9825	0.9093
985	0.983	0.9095
986	0.9824	0.9093
987	0.9832	0.9079
988	0.9828	0.9087
989	0.9826	0.9088
990	0.9833	0.9082
991	0.983	0.9095
992	0.9831	0.9092
993	0.9827	0.909
994	0.9828	0.9088
995	0.9832	0.9087
996	0.9831	0.9088
997	0.9831	0.9085
998	0.9833	0.9078
999	0.9829	0.9081
1000	0.9832	0.9084


==> Experiment/resnet/finetune.txt <==
Epoch	TrainAcc	TestAcc
1	72.19	71.45
2	79.55	79.46
3	81.91	76.99
4	83.66	80.84
5	84.90	83.03
6	86.06	83.97
7	87.07	85.72
8	87.50	85.04
9	88.28	83.25
10	88.86	85.89
11	89.13	83.87
12	89.89	85.55
13	90.41	87.26
14	90.71	85.66
15	91.12	86.13
16	91.67	87.12
17	91.95	85.82
18	92.06	86.46
19	92.54	86.79
20	92.89	86.54
21	93.21	87.57
22	93.31	86.39
23	93.83	88.11
24	93.86	88.19
25	94.21	87.33
26	94.29	87.63
27	94.36	87.00
28	94.76	87.58
29	94.85	87.43
30	95.26	88.01
31	95.25	87.86
32	95.41	87.22
33	95.28	87.84
34	95.80	87.73
35	95.55	88.09
36	95.93	88.25
37	96.20	87.82
38	96.27	88.16
39	96.46	87.92
40	96.25	88.70
41	96.49	87.05
42	96.35	87.91
43	96.64	87.48
44	96.80	88.28
45	96.90	87.76
46	96.76	88.30
47	97.00	88.63
48	97.09	88.75
49	97.02	87.68
50	97.19	88.54
51	97.24	88.13
52	97.32	88.14
53	97.17	88.82
54	97.35	88.21
55	97.41	88.33
56	97.54	88.97
57	97.58	88.27
58	97.58	88.06
59	97.63	88.65
60	97.83	88.61
61	97.66	88.13
62	97.88	88.70
63	97.70	88.97
64	97.88	88.27
65	97.92	89.02
66	97.91	88.20
67	97.82	88.48
68	98.06	89.27
69	97.96	88.63
70	97.99	89.19
71	97.94	88.89
72	98.10	88.79
73	98.29	88.34
74	98.03	88.47
75	98.21	88.86
76	98.23	88.94
77	98.17	88.80
78	98.21	88.63
79	98.34	88.73
80	98.27	89.03
81	98.35	88.12
82	98.38	88.27
83	98.36	88.95
84	98.37	89.10
85	98.49	89.61
86	98.47	88.81
87	98.39	87.99
88	98.53	89.10
89	98.45	88.71
90	98.41	88.78
91	98.44	88.46
92	98.51	88.79
93	98.53	88.84
94	98.59	88.86
95	98.56	88.88
96	98.61	89.18
97	98.59	89.40
98	98.70	89.16
99	98.67	89.18
100	98.74	88.93
101	98.66	89.06
102	98.74	89.10
103	98.62	89.01
104	98.80	88.93
105	98.67	89.30
106	98.66	88.90
107	98.81	89.41
108	98.71	89.23
109	98.78	88.99
110	98.86	89.35
111	98.80	88.64
112	98.79	88.48
113	98.73	89.40
114	98.93	89.13
115	98.82	88.78
116	98.89	89.55
117	98.79	89.45
118	98.83	89.12
119	98.88	89.34
120	98.85	89.36
121	99.05	89.18
122	98.95	89.39
123	98.97	89.29
124	98.93	89.63
125	98.84	89.73
126	98.86	89.32
127	99.00	89.44
128	98.98	89.29
129	98.95	89.46
130	98.96	89.06
131	98.93	89.60
132	98.98	89.30
133	99.08	89.09
134	99.01	89.37
135	99.04	89.32
136	99.03	89.34
137	99.12	89.80
138	99.04	89.61
139	99.02	89.36
140	99.07	89.35
141	99.07	89.10
142	99.16	89.97
143	99.11	89.56
144	99.12	89.42
145	99.07	89.50
146	99.16	89.15
147	99.14	89.86
148	98.99	89.37
149	99.12	89.51
150	99.14	89.45
151	99.13	89.56
152	99.07	89.51
153	99.16	89.20
154	99.09	89.30
155	99.18	89.44
156	99.21	89.00
157	99.12	89.13
158	99.14	89.47
159	99.08	89.14
160	99.24	89.27
161	99.23	89.13
162	99.13	89.46
163	99.29	89.21
164	99.12	89.69
165	99.31	89.73
166	99.22	89.93
167	99.30	89.28
168	99.19	89.77
169	99.24	89.76
170	99.21	89.71
171	99.20	89.00
172	99.26	89.22
173	99.24	89.05
174	99.24	89.60
175	99.36	89.33
176	99.25	89.27
177	99.25	89.54
178	99.26	89.61
179	99.18	89.35
180	99.32	89.36
181	99.23	89.39
182	99.33	89.40
183	99.26	89.06
184	99.34	89.82
185	99.32	89.62
186	99.24	89.18
187	99.23	89.52
188	99.39	89.50
189	99.42	88.73
190	99.22	89.52
191	99.31	89.63
192	99.29	89.02
193	99.37	89.23
194	99.26	89.02
195	99.36	89.73
196	99.22	89.44
197	99.42	89.71
198	99.38	88.85
199	99.37	89.56
200	99.29	89.52
201	99.38	89.52
202	99.37	89.33
203	99.38	89.49
204	99.41	89.34
205	99.33	89.82
206	99.43	89.59
207	99.37	89.47
208	99.36	89.55
209	99.46	88.89
210	99.34	89.14
211	99.38	89.47
212	99.42	89.53
213	99.38	89.81
214	99.43	88.83
215	99.31	89.61
216	99.40	89.32
217	99.33	89.80
218	99.40	89.48
219	99.42	89.23
220	99.31	89.44
221	99.49	89.98
222	99.42	89.56
223	99.42	89.90
224	99.43	89.38
225	99.34	89.55
226	99.48	89.84
227	99.46	89.45
228	99.36	89.72
229	99.48	89.52
230	99.42	89.47
231	99.46	89.19
232	99.42	89.00
233	99.45	89.44
234	99.47	89.70
235	99.44	88.95
236	99.37	89.61
237	99.47	89.88
238	99.44	89.65
239	99.47	89.58
240	99.43	89.34
241	99.44	89.60
242	99.52	89.60
243	99.43	89.51
244	99.49	90.19
245	99.49	89.42
246	99.48	89.44
247	99.46	89.56
248	99.50	89.72
249	99.45	89.34
250	99.52	89.48
251	99.44	89.82
252	99.42	89.71
253	99.43	89.76
254	99.56	89.20
255	99.43	89.40
256	99.43	89.97
257	99.48	89.98
258	99.58	89.65
259	99.56	89.88
260	99.48	89.49
261	99.47	89.87
262	99.54	89.90
263	99.47	89.46
264	99.51	89.70
265	99.56	89.69
266	99.47	90.06
267	99.45	89.76
268	99.59	89.25
269	99.56	89.67
270	99.54	89.79
271	99.51	89.19
272	99.53	89.94
273	99.51	89.84
274	99.48	89.54
275	99.50	89.73
276	99.49	89.58
277	99.59	88.92
278	99.56	89.69
279	99.54	89.89
280	99.56	90.18
281	99.64	89.17
282	99.42	89.72
283	99.59	89.63
284	99.61	89.76
285	99.54	89.94
286	99.52	89.31
287	99.56	89.63
288	99.55	89.49
289	99.57	89.38
290	99.57	89.57
291	99.63	89.86
292	99.48	89.22
293	99.50	89.77
294	99.60	89.20
295	99.58	89.73
296	99.56	89.83
297	99.64	89.76
298	99.50	89.22
299	99.63	89.64
300	99.51	89.99
301	99.56	89.45
302	99.63	89.90
303	99.64	89.96
304	99.54	89.53
305	99.58	89.51
306	99.60	89.34
307	99.60	89.06
308	99.57	89.36
309	99.52	89.13
310	99.63	90.14
311	99.61	89.69
312	99.49	90.04
313	99.58	89.91
314	99.60	89.41
315	99.60	89.80
316	99.64	89.78
317	99.55	89.95
318	99.61	89.60
319	99.55	89.80
320	99.63	89.98
321	99.63	90.20
322	99.61	89.35
323	99.59	89.96
324	99.63	90.03
325	99.59	89.75
326	99.60	89.93
327	99.57	89.91
328	99.62	89.86
329	99.65	89.77
330	99.56	89.91
331	99.58	89.64
332	99.65	89.95
333	99.58	89.83
334	99.65	89.78
335	99.59	89.99
336	99.64	89.90
337	99.61	89.81
338	99.67	90.00
339	99.57	89.78
340	99.62	90.00
341	99.63	89.67
342	99.64	90.04
343	99.62	89.60
344	99.55	89.57
345	99.64	89.46
346	99.62	90.05
347	99.65	89.88
348	99.65	89.46
349	99.68	89.64
350	99.63	89.85
351	99.64	89.38
352	99.64	89.85
353	99.67	89.83
354	99.56	89.59
355	99.60	89.60
356	99.62	89.93
357	99.64	90.12
358	99.73	89.84
359	99.68	89.61
360	99.71	89.93
361	99.60	89.80
362	99.63	89.78
363	99.67	90.13
364	99.71	89.52
365	99.62	89.83
366	99.63	89.58
367	99.63	89.93
368	99.70	89.88
369	99.64	89.94
370	99.68	89.93
371	99.64	90.12
372	99.64	89.86
373	99.69	89.87
374	99.65	89.97
375	99.61	90.16
376	99.74	89.52
377	99.62	89.46
378	99.65	89.71
379	99.73	89.95
380	99.69	89.69
381	99.63	89.53
382	99.56	89.99
383	99.73	89.66
384	99.74	89.77
385	99.66	89.71
386	99.64	89.94
387	99.60	89.63
388	99.70	90.01
389	99.68	89.78
390	99.69	89.85
391	99.69	89.85
392	99.58	90.14
393	99.62	89.86
394	99.73	90.10
395	99.70	90.33
396	99.66	89.99
397	99.75	90.04
398	99.68	90.11
399	99.66	90.03
400	99.68	89.57
401	99.73	89.78
402	99.72	89.44
403	99.65	89.92
404	99.71	89.84
405	99.65	89.71
406	99.70	89.89
407	99.71	89.81
408	99.68	89.30
409	99.66	89.53
410	99.72	89.61
411	99.72	89.82
412	99.72	89.66
413	99.65	89.65
414	99.67	89.85
415	99.76	90.21
416	99.70	89.81
417	99.62	89.72
418	99.69	89.92
419	99.72	89.87
420	99.67	89.83
421	99.72	89.89
422	99.71	89.73
423	99.71	89.77
424	99.67	89.45
425	99.66	89.46
426	99.69	90.21
427	99.74	89.67
428	99.71	89.70
429	99.73	89.98
430	99.68	90.11
431	99.70	89.84
432	99.82	90.00
433	99.67	89.35
434	99.76	89.39
435	99.68	89.68
436	99.63	89.48
437	99.71	89.74
438	99.77	89.87
439	99.73	89.83
440	99.68	89.91
441	99.67	89.98
442	99.71	89.92
443	99.74	89.94
444	99.70	90.33
445	99.71	90.24
446	99.78	90.24
447	99.72	89.68
448	99.66	89.98
449	99.69	90.09
450	99.73	90.17
451	99.73	89.97
452	99.65	89.94
453	99.70	89.60
454	99.72	89.96
455	99.77	90.04
456	99.72	90.12
457	99.75	90.15
458	99.68	89.95
459	99.73	89.60
460	99.78	90.34
461	99.68	90.08
462	99.76	89.66
463	99.65	90.41
464	99.67	90.30
465	99.70	90.14
466	99.72	90.33
467	99.82	90.21
468	99.69	89.88
469	99.72	90.05
470	99.68	90.42
471	99.78	90.19
472	99.77	90.09
473	99.74	90.18
474	99.69	90.17
475	99.70	89.67
476	99.71	89.77
477	99.72	90.10
478	99.77	90.26
479	99.77	89.97
480	99.72	90.23
481	99.77	89.55
482	99.65	89.72
483	99.68	90.13
484	99.77	89.88
485	99.74	89.88
486	99.75	89.84
487	99.74	89.89
488	99.75	89.29
489	99.75	90.03
490	99.70	89.67
491	99.73	89.78
492	99.70	89.69
493	99.71	89.73
494	99.81	89.92
495	99.74	89.50
496	99.71	90.29
497	99.74	89.94
498	99.72	89.84
499	99.76	90.11
500	99.83	90.88
501	99.91	90.82
502	99.93	90.62
503	99.93	90.71
504	99.94	90.80
505	99.95	90.68
506	99.92	90.74
507	99.96	90.69
508	99.96	90.87
509	99.95	90.94
510	99.97	90.91
511	99.98	90.98
512	99.96	91.00
513	99.96	90.93
514	99.98	90.89
515	99.97	90.76
516	99.98	90.72
517	99.99	90.83
518	99.97	90.74
519	99.98	90.84
520	99.98	90.68
521	99.98	90.77
522	99.98	90.95
523	99.98	90.81
524	99.96	90.85
525	99.99	91.01
526	99.98	90.92
527	99.99	91.06
528	99.99	91.06
529	99.99	90.98
530	99.98	90.84
531	99.97	90.89
532	99.97	90.77
533	99.99	90.70
534	99.99	90.90
535	99.98	90.95
536	99.98	90.97
537	99.98	90.99
538	99.99	90.95
539	99.99	90.79
540	100.00	90.94
541	99.99	91.01
542	99.99	90.97
543	99.99	90.98
544	99.98	90.68
545	99.98	90.87
546	99.98	90.80
547	99.99	90.79
548	99.99	90.85
549	99.98	90.78
550	100.00	90.75
551	100.00	90.83
552	99.98	90.78
553	99.98	90.99
554	99.99	90.76
555	99.99	91.05
556	99.98	90.75
557	99.99	90.77
558	99.98	90.91
559	99.99	91.03
560	99.99	91.07
561	99.99	91.03
562	99.98	90.84
563	99.98	90.92
564	99.99	91.08
565	99.99	91.01
566	99.98	91.08
567	99.99	91.03
568	99.99	90.93
569	99.99	91.04
570	99.99	91.03
571	99.99	90.90
572	99.99	90.95
573	99.99	91.06
574	99.98	90.96
575	99.98	91.11
576	99.98	91.05
577	99.99	90.89
578	99.99	90.95
579	99.98	91.09
580	99.98	91.12
581	99.99	90.93
582	99.98	91.06
583	99.99	90.93
584	99.99	91.04
585	99.99	90.89
586	99.99	90.96
587	99.99	90.89
588	100.00	90.95
589	99.99	90.92
590	99.99	90.98
591	99.99	90.93
592	99.99	90.85
593	99.99	90.89
594	99.98	90.97
595	99.99	90.89
596	99.99	90.87
597	99.99	91.05
598	99.99	90.88
599	100.00	90.95
600	100.00	91.10
601	99.99	90.87
602	99.99	90.86
603	99.99	90.87
604	99.99	90.98
605	100.00	91.01
606	99.99	90.95
607	100.00	90.81
608	99.99	91.06
609	99.99	90.83
610	99.99	90.99
611	99.99	91.01
612	99.98	90.97
613	99.97	91.05
614	99.99	91.00
615	99.99	90.93
616	99.99	90.84
617	99.99	90.90
618	99.99	90.86
619	100.00	90.89
620	99.99	91.01
621	99.99	90.87
622	100.00	90.86
623	99.99	90.83
624	99.99	91.18
625	100.00	91.11
626	100.00	91.03
627	99.98	90.96
628	100.00	90.87
629	100.00	90.85
630	99.99	90.91
631	99.99	91.07
632	100.00	91.09
633	99.99	91.02
634	100.00	91.04
635	100.00	91.12
636	99.99	91.03
637	99.99	91.09
638	100.00	91.13
639	99.99	90.95
640	99.99	91.06
641	100.00	91.16
642	99.99	91.02
643	99.99	90.88
644	99.99	90.95
645	100.00	91.12
646	100.00	91.06
647	99.99	90.78
648	100.00	90.81
649	100.00	90.92
650	100.00	90.83
651	99.99	90.87
652	100.00	90.78
653	100.00	91.00
654	99.99	90.89
655	99.99	90.80
656	99.99	90.91
657	99.99	90.78
658	100.00	90.79
659	99.99	90.68
660	99.99	90.92
661	99.99	90.88
662	100.00	90.95
663	99.99	91.00
664	99.99	91.06
665	99.99	91.18
666	100.00	91.04
667	100.00	91.04
668	100.00	91.15
669	99.99	91.07
670	99.99	91.03
671	99.99	91.23
672	99.99	91.17
673	100.00	91.16
674	99.99	91.04
675	100.00	91.20
676	99.99	91.18
677	99.99	91.19
678	100.00	91.13
679	100.00	91.08
680	99.99	91.00
681	100.00	91.05
682	99.99	91.01
683	99.99	91.10
684	99.99	90.92
685	100.00	90.92
686	99.99	90.86
687	100.00	90.99
688	100.00	90.92
689	100.00	91.25
690	99.99	91.19
691	100.00	91.25
692	100.00	91.15
693	99.99	91.05
694	99.99	90.89
695	99.99	90.90
696	99.99	90.75
697	99.99	90.94
698	99.99	91.04
699	99.99	91.06
700	99.98	91.09
701	99.99	91.03
702	100.00	91.07
703	100.00	91.13
704	100.00	90.97
705	99.99	90.86
706	100.00	90.83
707	99.99	90.90
708	100.00	91.01
709	100.00	91.12
710	100.00	91.04
711	99.99	91.03
712	99.99	91.07
713	100.00	91.04
714	100.00	91.10
715	99.99	90.87
716	100.00	91.07
717	100.00	91.19
718	100.00	91.11
719	100.00	91.09
720	100.00	91.16
721	99.99	90.91
722	100.00	90.93
723	100.00	90.96
724	99.99	90.92
725	99.98	91.05
726	99.99	90.79
727	100.00	90.85
728	99.99	90.96
729	100.00	90.77
730	99.99	90.87
731	100.00	90.84
732	99.99	91.07
733	100.00	91.11
734	99.99	91.12
735	100.00	91.03
736	100.00	91.03
737	100.00	91.07
738	100.00	91.01
739	99.99	90.97
740	99.99	91.12
741	99.99	91.02
742	99.99	90.93
743	99.99	91.09
744	100.00	91.05
745	100.00	91.16
746	100.00	90.93
747	99.99	90.88
748	99.99	90.78
749	99.99	91.25
750	99.99	91.25
751	99.99	91.12
752	99.99	91.33
753	100.00	91.26
754	100.00	91.28
755	100.00	91.19
756	99.99	91.22
757	100.00	91.17
758	99.99	91.16
759	100.00	91.21
760	99.99	91.17
761	100.00	91.15
762	99.99	91.24
763	100.00	91.12
764	99.99	91.16
765	99.99	91.16
766	100.00	91.27
767	100.00	91.08
768	100.00	91.13
769	99.99	91.11
770	100.00	91.17
771	100.00	91.12
772	100.00	91.17
773	100.00	91.12
774	100.00	91.24
775	100.00	91.29
776	100.00	91.18
777	100.00	91.15
778	100.00	91.19
779	100.00	91.10
780	100.00	91.16
781	99.99	91.18
782	100.00	91.19
783	100.00	91.19
784	100.00	91.13
785	100.00	91.12
786	99.99	91.14
787	99.99	91.22
788	100.00	91.20
789	99.99	91.23
790	100.00	91.26
791	100.00	91.20
792	99.99	91.17
793	100.00	91.11
794	100.00	91.27
795	100.00	91.23
796	100.00	91.27
797	99.99	91.21
798	100.00	91.17
799	100.00	91.19
800	100.00	91.19
801	100.00	91.14
802	100.00	91.15
803	100.00	91.15
804	100.00	91.14
805	100.00	91.22
806	100.00	91.26
807	100.00	91.22
808	100.00	91.15
809	100.00	91.17
810	100.00	91.15
811	100.00	91.26
812	100.00	91.26
813	100.00	91.14
814	100.00	91.23
815	100.00	91.25
816	100.00	91.19
817	100.00	91.24
818	100.00	91.14
819	100.00	91.21
820	100.00	91.22
821	99.99	91.31
822	100.00	91.18
823	100.00	91.24
824	99.99	91.17
825	100.00	91.33
826	100.00	91.34
827	100.00	91.21
828	100.00	91.20
829	100.00	91.28
830	100.00	91.22
831	100.00	91.27
832	100.00	91.20
833	100.00	91.17
834	100.00	91.18
835	100.00	91.15
836	100.00	91.13
837	100.00	91.24
838	100.00	91.22
839	99.99	91.19
840	100.00	91.23
841	100.00	91.26
842	100.00	91.25
843	100.00	91.32
844	100.00	91.28
845	100.00	91.29
846	100.00	91.21
847	100.00	91.39
848	100.00	91.22
849	100.00	91.34
850	100.00	91.29
851	100.00	91.33
852	100.00	91.24
853	100.00	91.17
854	100.00	91.19
855	100.00	91.27
856	100.00	91.27
857	100.00	91.35
858	100.00	91.25
859	100.00	91.31
860	100.00	91.29
861	100.00	91.31
862	100.00	91.28
863	100.00	91.19
864	100.00	91.26
865	100.00	91.25
866	100.00	91.21
867	100.00	91.26
868	100.00	91.10
869	100.00	91.23
870	100.00	91.27
871	100.00	91.21
872	100.00	91.29
873	100.00	91.32
874	100.00	91.24
875	100.00	91.29
876	100.00	91.28
877	100.00	91.26
878	100.00	91.28
879	100.00	91.23
880	100.00	91.22
881	100.00	91.18
882	100.00	91.20
883	100.00	91.19
884	100.00	91.20
885	100.00	91.26
886	100.00	91.25
887	100.00	91.17
888	100.00	91.25
889	100.00	91.20
890	100.00	91.23
891	100.00	91.27
892	100.00	91.23
893	100.00	91.27
894	100.00	91.26
895	100.00	91.24
896	100.00	91.20
897	100.00	91.29
898	100.00	91.28
899	100.00	91.22
900	100.00	91.32
901	100.00	91.12
902	100.00	91.15
903	100.00	91.25
904	100.00	91.25
905	100.00	91.18
906	100.00	91.34
907	100.00	91.23
908	100.00	91.17
909	100.00	91.27
910	100.00	91.29
911	100.00	91.31
912	100.00	91.30
913	100.00	91.27
914	100.00	91.30
915	100.00	91.25
916	100.00	91.30
917	100.00	91.26
918	100.00	91.30
919	100.00	91.29
920	100.00	91.20
921	100.00	91.24
922	100.00	91.16
923	100.00	91.24
924	100.00	91.16
925	100.00	91.14
926	100.00	91.14
927	100.00	91.21
928	100.00	91.16
929	100.00	91.24
930	100.00	91.17
931	100.00	91.28
932	100.00	91.18
933	100.00	91.21
934	100.00	91.26
935	100.00	91.23
936	100.00	91.25
937	100.00	91.36
938	100.00	91.12
939	100.00	91.30
940	100.00	91.31
941	100.00	91.29
942	100.00	91.28
943	100.00	91.28
944	100.00	91.37
945	100.00	91.24
946	100.00	91.33
947	100.00	91.21
948	100.00	91.20
949	100.00	91.31
950	100.00	91.26
951	100.00	91.20
952	100.00	91.35
953	100.00	91.24
954	100.00	91.17
955	100.00	91.28
956	100.00	91.24
957	100.00	91.23
958	100.00	91.19
959	100.00	91.18
960	100.00	91.21
961	100.00	91.35
962	100.00	91.23
963	100.00	91.14
964	100.00	91.24
965	100.00	91.21
966	100.00	91.19
967	100.00	91.23
968	100.00	91.23
969	100.00	91.34
970	100.00	91.21
971	100.00	91.22
972	100.00	91.19
973	100.00	91.16
974	100.00	91.20
975	100.00	91.23
976	100.00	91.21
977	100.00	91.13
978	100.00	91.20
979	100.00	91.27
980	100.00	91.30
981	100.00	91.23
982	100.00	91.24
983	100.00	91.18
984	100.00	91.23
985	100.00	91.19
986	100.00	91.30
987	100.00	91.27
988	100.00	91.23
989	100.00	91.26
990	100.00	91.25
991	100.00	91.25
992	99.99	91.18
993	100.00	91.26
994	100.00	91.18
995	100.00	91.27
996	100.00	91.36
997	100.00	91.28
998	100.00	91.38
999	100.00	91.29
1000	100.00	91.19


==> Experiment/resnet/incremental.txt <==
Epoch	TrainAcc	TestAcc	ObfTrainAcc	ObfTestAcc
1	0.2169	0.2907	0.2261	0.3412
2	0.3408	0.3392	0.3712	0.4146
3	0.3974	0.4035	0.4294	0.461
4	0.437	0.4388	0.4677	0.4902
5	0.4665	0.4451	0.5001	0.508
6	0.4941	0.4637	0.5244	0.5149
7	0.5165	0.4937	0.5451	0.537
8	0.537	0.4874	0.5607	0.5444
9	0.5546	0.5037	0.5752	0.5543
10	0.5711	0.5178	0.5891	0.5629
11	0.5847	0.5465	0.6021	0.5617
12	0.5998	0.544	0.6142	0.5736
13	0.6172	0.547	0.6302	0.5755
14	0.6264	0.5422	0.6346	0.5877
15	0.6369	0.5594	0.6469	0.588
16	0.6469	0.5526	0.6554	0.598
17	0.6605	0.5635	0.6631	0.5883
18	0.6691	0.5499	0.6738	0.5947
19	0.6807	0.5742	0.6801	0.6006
20	0.6864	0.5794	0.6898	0.6005
21	0.6966	0.5805	0.6958	0.6031
22	0.7052	0.5865	0.7034	0.6063
23	0.7148	0.5828	0.7094	0.6092
24	0.721	0.5972	0.7163	0.6132
25	0.7304	0.605	0.7253	0.611
26	0.7358	0.5946	0.7274	0.6139
27	0.7443	0.5921	0.7357	0.6145
28	0.7509	0.5852	0.7435	0.6179
29	0.7613	0.5927	0.7492	0.6116
30	0.7639	0.5963	0.7553	0.6116
31	0.7726	0.6074	0.7589	0.6184
32	0.7808	0.5968	0.7644	0.623
33	0.7825	0.6017	0.7681	0.6204
34	0.7887	0.5882	0.7741	0.6171
35	0.7936	0.601	0.7836	0.6191
36	0.7989	0.6101	0.7846	0.6177
37	0.8075	0.598	0.7906	0.6141
38	0.8073	0.6034	0.7917	0.6267
39	0.8135	0.6053	0.7972	0.6194
40	0.8196	0.6083	0.803	0.6235
41	0.8247	0.5979	0.8074	0.6207
42	0.8256	0.6131	0.8159	0.6238
43	0.8319	0.6074	0.8179	0.6229
44	0.8365	0.6019	0.8201	0.6298
45	0.8387	0.6034	0.8244	0.6253
46	0.8462	0.6041	0.8292	0.629
47	0.8455	0.6091	0.834	0.6244
48	0.8533	0.6146	0.8381	0.6219
49	0.8549	0.6144	0.8407	0.624
50	0.8568	0.6018	0.8452	0.6266
51	0.8602	0.609	0.8477	0.6291
52	0.8669	0.6074	0.8519	0.6302
53	0.8655	0.6166	0.8556	0.6287
54	0.8712	0.6115	0.8558	0.6207
55	0.8736	0.6072	0.8573	0.6237
56	0.8753	0.6224	0.8652	0.6276
57	0.8778	0.6122	0.8635	0.6252
58	0.8833	0.6134	0.8648	0.6279
59	0.8849	0.6233	0.8686	0.6274
60	0.8876	0.6174	0.8724	0.6268
61	0.8893	0.6193	0.8767	0.6313
62	0.8901	0.6038	0.8775	0.6236
63	0.893	0.6149	0.8817	0.6274
64	0.8939	0.6218	0.8842	0.6198
65	0.8975	0.6138	0.8853	0.6285
66	0.8979	0.6188	0.8896	0.6353
67	0.904	0.6128	0.8915	0.6263
68	0.9042	0.6111	0.8932	0.6293
69	0.9024	0.6217	0.897	0.6316
70	0.9056	0.6022	0.8969	0.6291
71	0.906	0.6129	0.8974	0.6298
72	0.9101	0.6134	0.9017	0.6272
73	0.911	0.6213	0.904	0.6307
74	0.9135	0.6213	0.9051	0.6332
75	0.9146	0.6095	0.9094	0.6269
76	0.916	0.616	0.9098	0.627
77	0.9172	0.607	0.9119	0.6302
78	0.9177	0.6248	0.9127	0.6276
79	0.9192	0.6185	0.9145	0.6283
80	0.9202	0.6277	0.9132	0.6294
81	0.9221	0.6112	0.9143	0.6281
82	0.9222	0.6261	0.9194	0.6341
83	0.9241	0.625	0.92	0.6333
84	0.9244	0.5968	0.9203	0.6299
85	0.928	0.6125	0.9196	0.631
86	0.9295	0.6219	0.92	0.6309
87	0.9283	0.619	0.9251	0.6306
88	0.9275	0.6229	0.9239	0.627
89	0.9282	0.6205	0.9256	0.633
90	0.9333	0.6162	0.9301	0.6383
91	0.9335	0.628	0.9288	0.6312
92	0.9359	0.6166	0.931	0.635
93	0.9373	0.6119	0.9302	0.6332
94	0.9336	0.6096	0.9322	0.6356
95	0.9354	0.6213	0.9316	0.6258
96	0.939	0.6214	0.9306	0.6294
97	0.9377	0.6206	0.9384	0.6302
98	0.9397	0.622	0.9364	0.6335
99	0.9388	0.6227	0.9373	0.6306
100	0.9397	0.6314	0.9379	0.6367
101	0.9401	0.6223	0.9365	0.6334
102	0.9401	0.6262	0.9377	0.6307
103	0.9415	0.6252	0.9404	0.6372
104	0.9436	0.6263	0.9404	0.6292
105	0.9434	0.6262	0.9413	0.6332
106	0.9406	0.6261	0.9414	0.6332
107	0.9445	0.6233	0.9426	0.6348
108	0.9462	0.6263	0.9435	0.6382
109	0.9485	0.618	0.9431	0.6285
110	0.9457	0.6238	0.9458	0.6279
111	0.946	0.6191	0.9453	0.6326
112	0.9463	0.6234	0.9491	0.6316
113	0.9493	0.6247	0.9466	0.6381
114	0.9494	0.6215	0.9487	0.6373
115	0.9515	0.619	0.947	0.6325
116	0.9484	0.618	0.9495	0.6308
117	0.9484	0.6237	0.9482	0.6284
118	0.9521	0.6244	0.9506	0.6308
119	0.9506	0.6301	0.9493	0.6306
120	0.9513	0.6247	0.9514	0.6306
121	0.953	0.6294	0.9506	0.6305
122	0.9554	0.6291	0.949	0.6259
123	0.9521	0.6226	0.9525	0.632
124	0.9521	0.6154	0.9504	0.6355
125	0.954	0.6203	0.953	0.6345
126	0.9551	0.6245	0.9511	0.6334
127	0.9559	0.6249	0.9564	0.6352
128	0.9564	0.6272	0.955	0.6314
129	0.955	0.6174	0.9534	0.6305
130	0.9539	0.6188	0.9559	0.6333
131	0.9555	0.6312	0.9557	0.6343
132	0.9551	0.6182	0.9552	0.6253
133	0.9577	0.6184	0.9552	0.6365
134	0.9578	0.6247	0.9576	0.6294
135	0.9574	0.6285	0.9577	0.6371
136	0.959	0.6336	0.9584	0.637
137	0.9589	0.6226	0.9569	0.6313
138	0.9582	0.6253	0.9596	0.6328
139	0.959	0.6351	0.9609	0.6305
140	0.9596	0.6319	0.9588	0.6387
141	0.9619	0.6326	0.9578	0.6339
142	0.958	0.6239	0.9581	0.6303
143	0.9603	0.6202	0.9605	0.6339
144	0.9604	0.6253	0.9612	0.6297
145	0.9615	0.6198	0.96	0.6307
146	0.9614	0.6145	0.9623	0.632
147	0.9621	0.6328	0.9612	0.6321
148	0.9592	0.6264	0.961	0.6349
149	0.9617	0.6315	0.9621	0.6327
150	0.9633	0.6328	0.9622	0.6315
151	0.9625	0.6242	0.9611	0.6264
152	0.9646	0.6322	0.9631	0.6302
153	0.9624	0.6368	0.9648	0.6338
154	0.9644	0.6145	0.9627	0.6326
155	0.9636	0.6271	0.9626	0.6335
156	0.964	0.6256	0.9632	0.6361
157	0.9645	0.6346	0.9646	0.6387
158	0.9655	0.6377	0.966	0.6337
159	0.9646	0.6354	0.9645	0.6385
160	0.964	0.6215	0.9642	0.6313
161	0.9676	0.6321	0.9629	0.6284
162	0.9656	0.628	0.9646	0.6387
163	0.9645	0.6256	0.9648	0.6401
164	0.9681	0.6358	0.9661	0.6379
165	0.9666	0.609	0.9673	0.6313
166	0.9658	0.6357	0.9654	0.6316
167	0.9684	0.6215	0.9653	0.6375
168	0.966	0.6338	0.9676	0.6335
169	0.9661	0.6211	0.9655	0.6363
170	0.9677	0.6242	0.9675	0.6311
171	0.9686	0.6285	0.967	0.634
172	0.9683	0.6279	0.9682	0.6323
173	0.9667	0.6265	0.9673	0.6368
174	0.9691	0.6334	0.9682	0.6322
175	0.9698	0.626	0.9672	0.6314
176	0.9692	0.6261	0.969	0.6365
177	0.9675	0.6337	0.9694	0.6392
178	0.9695	0.6324	0.9702	0.6363
179	0.9716	0.6339	0.9685	0.6382
180	0.9714	0.6362	0.969	0.6339
181	0.9679	0.6329	0.969	0.6323
182	0.9694	0.6301	0.9709	0.6367
183	0.9714	0.6267	0.9681	0.6339
184	0.9709	0.6374	0.9681	0.6394
185	0.9688	0.6248	0.9705	0.6369
186	0.9718	0.6336	0.9706	0.6375
187	0.9698	0.6408	0.9699	0.6358
188	0.9719	0.637	0.9713	0.6333
189	0.9731	0.6225	0.9701	0.6372
190	0.9717	0.6314	0.9715	0.6346
191	0.9708	0.634	0.9694	0.6361
192	0.973	0.6369	0.9714	0.6384
193	0.9709	0.6314	0.9716	0.6357
194	0.9724	0.6381	0.9727	0.6394
195	0.972	0.637	0.9732	0.6388
196	0.9741	0.6368	0.972	0.6353
197	0.973	0.6313	0.9703	0.6375
198	0.9699	0.6259	0.9707	0.6373
199	0.9732	0.6284	0.9732	0.6354
200	0.9744	0.6258	0.9734	0.6367
201	0.9726	0.6274	0.9724	0.635
202	0.973	0.6313	0.9718	0.6361
203	0.974	0.6401	0.9713	0.6339
204	0.9726	0.6338	0.9725	0.6319
205	0.9744	0.6364	0.9726	0.6373
206	0.9747	0.6368	0.9739	0.6305
207	0.9739	0.6323	0.9744	0.6333
208	0.9723	0.6268	0.9722	0.6362
209	0.9743	0.631	0.9719	0.6394
210	0.9758	0.6261	0.9761	0.6329
211	0.9739	0.6398	0.9722	0.6316
212	0.9758	0.6331	0.9743	0.6345
213	0.9747	0.6296	0.974	0.6391
214	0.9744	0.6301	0.9739	0.6404
215	0.9767	0.6319	0.9745	0.6374
216	0.9738	0.6273	0.9746	0.6375
217	0.9755	0.6274	0.9741	0.6373
218	0.9739	0.6312	0.9747	0.6304
219	0.9775	0.6332	0.9755	0.6339
220	0.976	0.6423	0.9737	0.6325
221	0.9759	0.6295	0.974	0.6359
222	0.976	0.6294	0.9737	0.639
223	0.9768	0.6281	0.9758	0.6357
224	0.9745	0.6304	0.9743	0.6371
225	0.9766	0.6308	0.9753	0.6396
226	0.9743	0.6297	0.9759	0.6371
227	0.9764	0.6375	0.9765	0.6388
228	0.9765	0.6348	0.9756	0.6378
229	0.9773	0.6322	0.9768	0.639
230	0.977	0.6305	0.9756	0.6414
231	0.9783	0.6247	0.9756	0.6326
232	0.9764	0.6293	0.9758	0.641
233	0.9792	0.6316	0.9756	0.635
234	0.978	0.6277	0.9759	0.6388
235	0.977	0.6253	0.9764	0.6373
236	0.977	0.6282	0.9783	0.6396
237	0.9769	0.6313	0.978	0.6346
238	0.9787	0.6331	0.9757	0.6341
239	0.9781	0.6396	0.9771	0.6412
240	0.9773	0.6412	0.9775	0.6365
241	0.9777	0.6408	0.9762	0.6332
242	0.9773	0.6386	0.975	0.637
243	0.9788	0.6469	0.9761	0.6338
244	0.9782	0.6197	0.9771	0.629
245	0.9787	0.6367	0.9764	0.6332
246	0.9791	0.6234	0.9779	0.6352
247	0.9786	0.6416	0.9771	0.6364
248	0.9769	0.6414	0.9782	0.6377
249	0.9799	0.6341	0.9781	0.6354
250	0.9799	0.6398	0.979	0.6453
251	0.9876	0.6538	0.9784	0.6465
252	0.9924	0.6571	0.9786	0.6453
253	0.9937	0.6587	0.9799	0.6453
254	0.9944	0.6607	0.9792	0.6463
255	0.9953	0.6602	0.9779	0.6455
256	0.9963	0.6588	0.9783	0.644
257	0.9963	0.661	0.979	0.6456
258	0.9956	0.6615	0.9793	0.6454
259	0.9966	0.6619	0.9787	0.645
260	0.9964	0.6576	0.978	0.6446
261	0.997	0.6608	0.9787	0.6454
262	0.9967	0.6611	0.9784	0.6458
263	0.9972	0.6642	0.9791	0.6435
264	0.9969	0.6625	0.9779	0.6438
265	0.9975	0.6629	0.9802	0.6454
266	0.997	0.6655	0.9772	0.6428
267	0.9979	0.6658	0.9782	0.6449
268	0.9976	0.66	0.9789	0.6441
269	0.9978	0.6653	0.979	0.6438
270	0.9976	0.6634	0.9775	0.6452
271	0.9974	0.6593	0.979	0.646
272	0.9977	0.6652	0.9789	0.6449
273	0.9972	0.6656	0.9787	0.6431
274	0.9974	0.6639	0.9777	0.644
275	0.9979	0.6662	0.9778	0.6442
276	0.9977	0.6659	0.9793	0.6452
277	0.9981	0.6686	0.9789	0.6453
278	0.9979	0.6659	0.9789	0.6466
279	0.9982	0.6646	0.9786	0.6447
280	0.9979	0.6637	0.9787	0.6448
281	0.9984	0.6683	0.9786	0.6456
282	0.998	0.6638	0.9781	0.6441
283	0.9983	0.663	0.9782	0.6439
284	0.9984	0.6617	0.978	0.6458
285	0.9982	0.6643	0.9786	0.6444
286	0.9981	0.6648	0.9782	0.6443
287	0.9983	0.6673	0.9784	0.6453
288	0.9982	0.6607	0.9787	0.6436
289	0.9983	0.6652	0.9785	0.6434
290	0.9985	0.6631	0.9781	0.644
291	0.9986	0.6623	0.9779	0.6451
292	0.9981	0.6623	0.9793	0.6441
293	0.9981	0.6634	0.978	0.6451
294	0.9985	0.6631	0.978	0.6444
295	0.9983	0.6621	0.9781	0.645
296	0.9982	0.6635	0.9782	0.6471
297	0.9981	0.663	0.9785	0.646
298	0.9984	0.6628	0.9785	0.6445
299	0.9982	0.6631	0.9795	0.6453
300	0.9978	0.6627	0.9795	0.6463
301	0.9984	0.6617	0.9783	0.6453
302	0.9981	0.6636	0.9774	0.6459
303	0.9985	0.6621	0.9784	0.6461
304	0.998	0.6652	0.979	0.6445
305	0.9983	0.6622	0.9783	0.6448
306	0.9983	0.6683	0.978	0.6436
307	0.9984	0.6653	0.977	0.6454
308	0.9982	0.6621	0.9781	0.6459
309	0.9985	0.6633	0.9779	0.6437
310	0.9983	0.6623	0.9786	0.6452
311	0.9985	0.6672	0.9789	0.6434
312	0.9987	0.6692	0.9783	0.6444
313	0.9983	0.6613	0.9784	0.6457
314	0.9989	0.663	0.9782	0.6439
315	0.9986	0.6658	0.9791	0.6453
316	0.9985	0.6644	0.9782	0.6477
317	0.9986	0.6655	0.9785	0.646
318	0.9986	0.6667	0.9782	0.6461
319	0.9987	0.6622	0.9788	0.6448
320	0.9989	0.6625	0.9797	0.6454
321	0.9983	0.6655	0.9773	0.6447
322	0.9985	0.6625	0.9778	0.6451
323	0.9986	0.6619	0.9779	0.6459
324	0.9987	0.6611	0.9782	0.6455
325	0.9985	0.6642	0.9783	0.6449
326	0.9987	0.6673	0.9774	0.6444
327	0.9983	0.6626	0.9785	0.644
328	0.9988	0.6642	0.9781	0.6445
329	0.9987	0.6642	0.9782	0.6453
330	0.9987	0.6619	0.9786	0.6446
331	0.9985	0.6642	0.9785	0.6444
332	0.9987	0.6628	0.9781	0.6443
333	0.9986	0.6646	0.9786	0.645
334	0.9986	0.6623	0.9776	0.6456
335	0.9984	0.6644	0.9795	0.6447
336	0.9987	0.6601	0.9787	0.6462
337	0.9989	0.6654	0.9779	0.6439
338	0.9986	0.6632	0.9778	0.6462
339	0.9984	0.6647	0.979	0.6457
340	0.9986	0.6657	0.9792	0.6434
341	0.9985	0.6667	0.9782	0.6443
342	0.9984	0.6652	0.9794	0.6449
343	0.9985	0.6623	0.9791	0.644
344	0.999	0.6604	0.9791	0.6423
345	0.9989	0.6628	0.9783	0.6447
346	0.9988	0.6604	0.9775	0.6442
347	0.9986	0.6608	0.978	0.6444
348	0.9985	0.6647	0.9783	0.6432
349	0.9989	0.6647	0.9786	0.6439
350	0.9988	0.6653	0.9796	0.6444
351	0.9988	0.6617	0.9789	0.6452
352	0.9986	0.6612	0.9781	0.6444
353	0.9987	0.6632	0.978	0.6447
354	0.9989	0.6638	0.9788	0.6455
355	0.9985	0.665	0.9778	0.6453
356	0.9989	0.6663	0.9783	0.6443
357	0.9988	0.6652	0.9783	0.6464
358	0.9988	0.668	0.9778	0.6451
359	0.9988	0.6651	0.9773	0.6452
360	0.9986	0.6656	0.9777	0.645
361	0.9988	0.6665	0.978	0.6448
362	0.9987	0.6611	0.9785	0.6453
363	0.9986	0.6622	0.9791	0.6434
364	0.9987	0.6607	0.9783	0.6434
365	0.9989	0.6601	0.9776	0.643
366	0.9985	0.6615	0.9787	0.644
367	0.9985	0.6633	0.978	0.6435
368	0.9988	0.6635	0.9786	0.6454
369	0.9986	0.6657	0.9779	0.6438
370	0.9989	0.6637	0.9782	0.6431
371	0.9987	0.6631	0.9777	0.6446
372	0.9989	0.6654	0.9784	0.6436
373	0.9986	0.6624	0.978	0.6451
374	0.999	0.6614	0.9789	0.645
375	0.9991	0.6652	0.978	0.645
376	0.9983	0.6649	0.9778	0.6443
377	0.9986	0.6677	0.9787	0.6438
378	0.9986	0.6622	0.9781	0.6438
379	0.9986	0.663	0.9781	0.6448
380	0.9985	0.6626	0.9788	0.6453
381	0.9984	0.6629	0.9778	0.6455
382	0.9984	0.6611	0.9778	0.6439
383	0.9984	0.6661	0.9776	0.6462
384	0.9985	0.6672	0.9779	0.6443
385	0.9985	0.6631	0.9791	0.6438
386	0.9985	0.6671	0.9781	0.6449
387	0.9984	0.6658	0.9792	0.6461
388	0.9987	0.6642	0.9791	0.6456
389	0.9985	0.6668	0.9784	0.6469
390	0.9986	0.6656	0.9782	0.6455
391	0.9988	0.6654	0.9791	0.6451
392	0.9986	0.6632	0.9783	0.6438
393	0.9984	0.6627	0.9781	0.6439
394	0.9985	0.6621	0.9791	0.6443
395	0.9986	0.6612	0.9786	0.6459
396	0.9985	0.6655	0.9785	0.6463
397	0.9989	0.6637	0.9779	0.6436
398	0.9984	0.6634	0.9784	0.6447
399	0.9987	0.6638	0.9795	0.6454
400	0.9987	0.6616	0.9783	0.6452
401	0.9987	0.6633	0.9773	0.6433
402	0.9987	0.6682	0.9777	0.6445
403	0.9986	0.665	0.9774	0.6449
404	0.9985	0.6643	0.9789	0.6441
405	0.9988	0.6652	0.9787	0.6459
406	0.9987	0.6651	0.978	0.645
407	0.9989	0.6662	0.979	0.6439
408	0.9986	0.6672	0.9784	0.645
409	0.9988	0.6647	0.9779	0.6449
410	0.9986	0.6677	0.979	0.6455
411	0.9987	0.6597	0.9791	0.6447
412	0.9986	0.6659	0.9782	0.6431
413	0.9987	0.6651	0.9784	0.6456
414	0.9985	0.6616	0.9785	0.6445
415	0.9987	0.664	0.9784	0.646
416	0.9986	0.6623	0.9775	0.6427
417	0.9987	0.6641	0.9789	0.6448
418	0.9985	0.6645	0.9779	0.646
419	0.9987	0.6632	0.9773	0.6442
420	0.9985	0.6658	0.9783	0.6442
421	0.9988	0.6647	0.9777	0.6441
422	0.9987	0.6612	0.9784	0.6452
423	0.9988	0.6662	0.9786	0.6448
424	0.9989	0.6646	0.9796	0.6439
425	0.9986	0.6634	0.9785	0.6447
426	0.9987	0.6654	0.9779	0.6463
427	0.9988	0.6617	0.9784	0.644
428	0.9988	0.6634	0.9774	0.6442
429	0.9984	0.6651	0.978	0.644
430	0.9988	0.6666	0.9792	0.6443
431	0.9986	0.6641	0.978	0.6469
432	0.9985	0.6631	0.9787	0.645
433	0.9986	0.6599	0.9781	0.6447
434	0.9989	0.6633	0.9788	0.6436
435	0.9989	0.6624	0.9784	0.6453
436	0.9987	0.6624	0.9777	0.643
437	0.9987	0.6643	0.9786	0.6467
438	0.9989	0.6663	0.9777	0.6449
439	0.9989	0.6632	0.9786	0.645
440	0.999	0.6649	0.9792	0.6445
441	0.9985	0.6657	0.9793	0.6446
442	0.9987	0.6644	0.9797	0.6461
443	0.9987	0.6656	0.9775	0.6453
444	0.9987	0.6634	0.9783	0.6447
445	0.9987	0.6655	0.9782	0.6454
446	0.9987	0.6628	0.9776	0.6459
447	0.9988	0.6619	0.978	0.6442
448	0.9986	0.6607	0.9783	0.6444
449	0.9989	0.6673	0.9773	0.6444
450	0.999	0.6623	0.9781	0.6446
451	0.9988	0.6646	0.9769	0.6445
452	0.9988	0.6609	0.9785	0.6433
453	0.9986	0.666	0.979	0.6436
454	0.999	0.6673	0.9789	0.645
455	0.999	0.6652	0.9784	0.6451
456	0.9986	0.6648	0.9785	0.6456
457	0.9989	0.664	0.9778	0.6448
458	0.999	0.6653	0.9782	0.6447
459	0.9989	0.6636	0.9787	0.6443
460	0.9987	0.6636	0.9794	0.6442
461	0.9987	0.6618	0.9777	0.6449
462	0.9989	0.6637	0.9781	0.6452
463	0.9989	0.6624	0.9781	0.6449
464	0.9988	0.6632	0.9782	0.6454
465	0.9989	0.6608	0.9789	0.643
466	0.9993	0.6625	0.9782	0.6455
467	0.9989	0.663	0.9784	0.6448
468	0.9991	0.664	0.9786	0.644
469	0.9991	0.6638	0.9787	0.6456
470	0.9989	0.6622	0.978	0.6441
471	0.9991	0.6586	0.9794	0.6446
472	0.9987	0.6653	0.9781	0.645
473	0.9987	0.6624	0.978	0.6454
474	0.999	0.6625	0.978	0.6436
475	0.999	0.6624	0.9784	0.6457
476	0.9989	0.6599	0.9793	0.645
477	0.9991	0.6652	0.9776	0.6453
478	0.9991	0.6607	0.9788	0.6459
479	0.9988	0.6603	0.9778	0.6443
480	0.9991	0.6593	0.9782	0.6437
481	0.9986	0.661	0.9783	0.6451
482	0.999	0.6612	0.9782	0.6433
483	0.9988	0.6625	0.9778	0.6454
484	0.9989	0.6664	0.9771	0.6447
485	0.9989	0.6646	0.9783	0.6442
486	0.9989	0.6609	0.9776	0.6455
487	0.9989	0.6627	0.9785	0.6441
488	0.9989	0.663	0.9782	0.6453
489	0.999	0.6664	0.978	0.6438
490	0.9989	0.664	0.9793	0.6451
491	0.9987	0.6648	0.9786	0.6433
492	0.999	0.6633	0.9786	0.6449
493	0.9991	0.6614	0.9789	0.6438
494	0.9991	0.6634	0.9787	0.6443
495	0.9989	0.6625	0.9763	0.6454
496	0.9989	0.6634	0.9784	0.6436
497	0.999	0.664	0.978	0.6458
498	0.9988	0.6638	0.9786	0.6448
499	0.9988	0.6647	0.9794	0.6439
500	0.9985	0.664	0.9783	0.6445


==> Experiment/resnet/train.txt <==
Epoch	TrainLoss	TrainAcc	TestLoss	TestAcc
1	  0.0130879	38.35	 0.0125964	42.49
2	  0.0105135	51.43	 0.00939997	57.35
3	  0.0091936	58.19	 0.0082228	62.75
4	  0.00833632	62.37	 0.00794477	64.61
5	  0.0075783	65.91	 0.00729648	67.57
6	  0.00700339	68.78	 0.00643347	71.92
7	  0.00650912	71.23	 0.00635997	71.92
8	  0.00608692	72.93	 0.00608199	73.30
9	  0.0057229	74.55	 0.00547301	76.37
10	  0.00541072	76.07	 0.0054924	75.67
11	  0.0051726	77.20	 0.00537514	76.59
12	  0.00487158	78.56	 0.00477638	79.04
13	  0.00464044	79.46	 0.00474463	79.46
14	  0.00451679	79.98	 0.00463032	80.14
15	  0.00430085	81.10	 0.00454395	80.43
16	  0.00417022	81.63	 0.00473429	79.64
17	  0.00397229	82.36	 0.00435617	81.31
18	  0.00383821	83.03	 0.00414158	82.54
19	  0.00373245	83.64	 0.00427575	81.51
20	  0.00357384	84.22	 0.00393683	83.23
21	  0.00342079	84.75	 0.00411978	82.49
22	  0.00334728	85.39	 0.00401184	82.49
23	  0.00324844	85.79	 0.00380077	83.92
24	  0.00312567	86.20	 0.00416181	82.44
25	  0.00304567	86.82	 0.00441982	81.38
26	  0.00296318	86.89	 0.00389467	83.55
27	  0.00287602	87.19	 0.00389429	83.63
28	  0.00278319	87.64	 0.00388755	83.54
29	  0.00270128	88.16	 0.00372611	84.22
30	  0.00263725	88.30	 0.00380004	83.94
31	  0.00256587	88.54	 0.00417561	82.99
32	  0.00251957	88.59	 0.00377073	84.17
33	  0.00240282	89.32	 0.00380484	84.00
34	  0.00236771	89.42	 0.00360991	85.12
35	  0.00228763	89.79	 0.00368092	84.78
36	  0.00225469	90.00	 0.00342759	86.09
37	  0.00217187	90.28	 0.0037932	84.78
38	  0.00207443	90.70	 0.00372679	84.99
39	  0.00206619	90.80	 0.00385349	84.46
40	  0.00201405	91.08	 0.00359215	85.79
41	  0.00191239	91.55	 0.00364733	85.11
42	  0.00190717	91.52	 0.00357059	85.47
43	  0.00187228	91.57	 0.0034101	85.94
44	  0.00180556	91.76	 0.00354685	85.77
45	  0.00179636	92.01	 0.00344157	86.34
46	  0.00172286	92.19	 0.00368699	85.82
47	  0.00171263	92.24	 0.00350031	86.10
48	  0.00164577	92.59	 0.00354102	85.61
49	  0.00159835	92.83	 0.00364141	85.56
50	  0.00157121	92.89	 0.0033733	86.56
51	  0.00150189	93.22	 0.00368181	86.06
52	  0.00152745	93.19	 0.00358624	85.96
53	  0.00144957	93.56	 0.00366353	86.25
54	  0.00142695	93.62	 0.00359864	86.15
55	  0.00136999	93.92	 0.00367682	86.11
56	  0.00139457	93.71	 0.00360132	86.67
57	  0.00131712	94.02	 0.00373396	86.17
58	  0.00130836	94.08	 0.00366272	86.91
59	  0.00126082	94.44	 0.00375473	86.35
60	  0.00125064	94.42	 0.00373547	86.54
61	  0.00123968	94.35	 0.00373082	86.38
62	  0.00119806	94.50	 0.00378935	86.67
63	  0.00116854	94.80	 0.00366055	86.92
64	  0.00113946	94.85	 0.00375162	86.56
65	  0.00111909	95.06	 0.00378929	86.80
66	  0.00107742	95.17	 0.00361621	87.02
67	  0.0010846	95.12	 0.00388707	86.38
68	  0.00106698	95.19	 0.00383209	86.42
69	  0.00101423	95.38	 0.00355915	87.35
70	  0.00100134	95.48	 0.00375944	87.29
71	  0.000976104	95.52	 0.0038432	86.69
72	  0.000971834	95.62	 0.00372011	87.03
73	  0.000960637	95.74	 0.00359811	87.34
74	  0.000970342	95.67	 0.00381709	86.76
75	  0.000912976	95.86	 0.00388101	86.80
76	  0.000902208	95.89	 0.00368957	87.29
77	  0.000888734	96.02	 0.00364041	87.74
78	  0.000905875	95.93	 0.00374748	86.77
79	  0.000863155	96.06	 0.00370374	87.79
80	  0.000805946	96.40	 0.00383855	86.86
81	  0.000830842	96.29	 0.00392091	87.04
82	  0.000817723	96.30	 0.00387704	87.22
83	  0.000828817	96.28	 0.00399592	86.87
84	  0.000780549	96.57	 0.00401016	86.85
85	  0.000761842	96.57	 0.00412635	86.66
86	  0.00076887	96.52	 0.00398896	87.09
87	  0.000758454	96.58	 0.00372798	87.88
88	  0.000742447	96.77	 0.00399354	86.93
89	  0.000729415	96.68	 0.00393884	87.37
90	  0.000718152	96.84	 0.00380177	87.51
91	  0.000691438	96.81	 0.00396847	87.49
92	  0.000711176	96.73	 0.00386175	87.80
93	  0.000708055	96.87	 0.00385157	87.29
94	  0.000664885	97.02	 0.00424201	87.19
95	  0.000696787	96.91	 0.00386461	87.57
96	  0.000646213	97.05	 0.00397395	87.46
97	  0.000667154	97.02	 0.00395955	87.65
98	  0.000609735	97.31	 0.00427177	87.44
99	  0.000636898	97.10	 0.00393948	87.51
100	  0.000631663	97.18	 0.00410782	87.60
101	  0.000614818	97.24	 0.00377662	87.83
102	  0.000605207	97.33	 0.00426184	86.84
103	  0.000601306	97.30	 0.00390284	87.32
104	  0.000595637	97.34	 0.00398742	87.37
105	  0.000594294	97.32	 0.00426377	87.29
106	  0.000572784	97.51	 0.00393893	87.86
107	  0.000584539	97.34	 0.00392138	87.57
108	  0.000559465	97.57	 0.00412651	87.63
109	  0.000544612	97.53	 0.00400027	87.91
110	  0.000564603	97.50	 0.00426476	86.95
111	  0.00057352	97.45	 0.00408569	87.45
112	  0.000543519	97.61	 0.00445787	87.03
113	  0.000533771	97.60	 0.00395276	88.37
114	  0.000504146	97.74	 0.00411224	87.83
115	  0.000521514	97.68	 0.00430678	87.28
116	  0.000534386	97.56	 0.00429559	87.26
117	  0.000482233	97.84	 0.004036	87.80
118	  0.000487358	97.82	 0.00420382	87.34
119	  0.000500919	97.79	 0.00398955	88.31
120	  0.000509274	97.73	 0.00413537	87.53
121	  0.000482501	97.87	 0.00408204	88.03
122	  0.000487658	97.82	 0.00429831	87.49
123	  0.000495629	97.74	 0.00389244	88.29
124	  0.000466148	97.92	 0.00401962	87.83
125	  0.000480693	97.84	 0.00417151	87.89
126	  0.000476008	97.89	 0.00447887	87.15
127	  0.00047081	97.92	 0.00447716	87.08
128	  0.000457326	97.88	 0.00416456	88.06
129	  0.000447771	98.02	 0.0042014	87.89
130	  0.000434855	98.09	 0.0038511	88.53
131	  0.000440362	98.04	 0.00414858	87.70
132	  0.000440507	97.99	 0.00427673	87.18
133	  0.000425279	98.11	 0.00421931	87.44
134	  0.000448328	97.97	 0.0040665	88.19
135	  0.000417049	98.09	 0.00447683	87.17
136	  0.000387215	98.23	 0.00415157	87.89
137	  0.000424552	98.09	 0.00420146	88.42
138	  0.00041269	98.12	 0.00454202	87.60
139	  0.000395583	98.18	 0.0043002	87.54
140	  0.000421421	98.16	 0.00411785	88.18
141	  0.000400938	98.19	 0.00423588	87.39
142	  0.000379226	98.27	 0.00419203	87.67
143	  0.000421064	98.15	 0.00421528	88.43
144	  0.000388371	98.25	 0.00398781	88.32
145	  0.000371579	98.28	 0.00403757	88.12
146	  0.000393536	98.20	 0.0039472	88.62
147	  0.0003833	98.29	 0.0042605	87.66
148	  0.00037608	98.31	 0.00413271	88.32
149	  0.000360403	98.34	 0.00432617	87.94
150	  0.000358139	98.37	 0.00438912	87.98
151	  0.000388141	98.25	 0.00417616	88.15
152	  0.000357786	98.43	 0.00426153	88.51
153	  0.000372565	98.32	 0.00438199	88.27
154	  0.000349488	98.48	 0.00433568	87.98
155	  0.000345046	98.45	 0.00403787	88.40
156	  0.000384698	98.27	 0.00408705	88.24
157	  0.00034302	98.51	 0.004322	88.07
158	  0.000367993	98.35	 0.00444361	87.88
159	  0.000329645	98.49	 0.00429009	88.01
160	  0.000345748	98.41	 0.0042182	88.07
161	  0.000305711	98.66	 0.00416536	88.37
162	  0.000340844	98.44	 0.00404124	88.49
163	  0.000342575	98.48	 0.00407474	88.38
164	  0.000327455	98.52	 0.00412582	88.72
165	  0.000336506	98.50	 0.00416598	88.42
166	  0.000330286	98.55	 0.00439665	88.01
167	  0.000329757	98.53	 0.00416461	88.49
168	  0.000320747	98.56	 0.00448863	87.75
169	  0.000326858	98.54	 0.00438413	88.05
170	  0.000313161	98.60	 0.0041929	88.13
171	  0.000303182	98.64	 0.004493	87.79
172	  0.000309009	98.67	 0.00435764	88.51
173	  0.000338335	98.50	 0.00414687	88.08
174	  0.000272236	98.76	 0.00435588	88.14
175	  0.000308666	98.59	 0.00409839	88.52
176	  0.000315011	98.55	 0.0043413	88.24
177	  0.000300656	98.68	 0.00415884	88.73
178	  0.000303242	98.61	 0.00456958	87.96
179	  0.000295268	98.72	 0.00445846	87.99
180	  0.000281172	98.73	 0.00444896	87.99
181	  0.000284333	98.75	 0.00462619	88.09
182	  0.000316319	98.57	 0.0043455	88.03
183	  0.000277298	98.78	 0.00432079	88.48
184	  0.000300734	98.63	 0.00423335	88.47
185	  0.000265875	98.84	 0.00470822	87.80
186	  0.000269739	98.81	 0.00458427	88.24
187	  0.000292929	98.68	 0.00431394	88.57
188	  0.000293453	98.73	 0.00416615	88.50
189	  0.000279834	98.75	 0.00417267	88.64
190	  0.000284268	98.71	 0.00422822	88.57
191	  0.00027279	98.81	 0.00444741	88.10
192	  0.000291487	98.70	 0.0044695	88.35
193	  0.000277572	98.79	 0.00449039	87.92
194	  0.000274448	98.83	 0.00421173	88.57
195	  0.000265613	98.84	 0.00434556	88.55
196	  0.000279757	98.76	 0.00444147	88.37
197	  0.000264632	98.86	 0.0042298	88.48
198	  0.000259596	98.85	 0.00421309	88.17
199	  0.000267213	98.77	 0.00436356	88.32
200	  0.00023819	98.93	 0.0043959	88.21
201	  0.000251258	98.88	 0.0044486	88.15
202	  0.000262441	98.81	 0.00442113	88.22
203	  0.00026155	98.82	 0.00412942	88.36
204	  0.000277129	98.76	 0.00451487	87.65
205	  0.000240994	98.90	 0.00426793	88.50
206	  0.000246486	98.91	 0.00440914	88.45
207	  0.000276639	98.76	 0.00431688	88.47
208	  0.000246999	98.91	 0.00444378	88.20
209	  0.000228991	99.00	 0.00459874	88.41
210	  0.00025281	98.90	 0.00428021	88.84
211	  0.000250617	98.86	 0.00418783	88.96
212	  0.000231889	98.95	 0.00435268	88.98
213	  0.000247217	98.89	 0.00421391	88.79
214	  0.000219686	99.01	 0.00425528	88.79
215	  0.000244106	98.89	 0.00442449	88.21
216	  0.000257977	98.86	 0.00429469	88.72
217	  0.000252384	98.91	 0.00409994	88.83
218	  0.000216511	99.03	 0.00463014	88.31
219	  0.0002418	98.96	 0.00436772	88.52
220	  0.00022023	99.04	 0.00454917	88.19
221	  0.000215356	99.05	 0.00449672	88.50
222	  0.000248407	98.83	 0.00455265	88.35
223	  0.000224353	99.01	 0.00438558	88.92
224	  0.000228129	98.99	 0.00431473	88.67
225	  0.000219189	99.04	 0.00429744	89.00
226	  0.000221396	98.98	 0.00433036	88.87
227	  0.000235815	98.99	 0.00444387	88.15
228	  0.000225098	98.99	 0.00440462	89.16
229	  0.000227536	98.98	 0.00467186	88.10
230	  0.000228153	98.98	 0.00452592	88.36
231	  0.000218604	99.02	 0.0043783	88.51
232	  0.000217107	99.05	 0.00420003	89.14
233	  0.000212354	99.08	 0.00439834	88.55
234	  0.000224626	99.02	 0.00443837	88.85
235	  0.000229126	99.01	 0.00433854	88.71
236	  0.000214241	99.05	 0.00436354	89.00
237	  0.000202375	99.10	 0.00444032	88.66
238	  0.000196826	99.15	 0.0046261	88.23
239	  0.000240008	98.96	 0.00434048	88.65
240	  0.000219101	99.03	 0.00431041	88.65
241	  0.000220339	99.06	 0.00446323	88.85
242	  0.000205095	99.13	 0.00472148	88.25
243	  0.000231579	98.95	 0.00453051	88.47
244	  0.000210317	99.08	 0.00429677	88.77
245	  0.000205365	99.08	 0.00443093	88.48
246	  0.000198701	99.11	 0.0044688	88.65
247	  0.000189583	99.18	 0.00446686	88.81
248	  0.000212849	99.11	 0.00438751	88.63
249	  0.000197597	99.11	 0.00433896	88.82
250	  0.000211169	99.06	 0.00447902	88.69
251	  0.000220253	99.03	 0.00454665	88.79
252	  0.000193808	99.14	 0.00444707	88.46
253	  0.00021223	99.07	 0.00427573	89.27
254	  0.000209792	99.11	 0.00438036	88.95
255	  0.00018079	99.22	 0.00442065	88.83
256	  0.000198257	99.12	 0.0044313	88.89
257	  0.000180207	99.23	 0.00475236	88.54
258	  0.000207716	99.10	 0.00443569	89.15
259	  0.000197418	99.13	 0.00445744	88.80
260	  0.000183307	99.19	 0.00454039	88.53
261	  0.000193549	99.14	 0.00452142	89.12
262	  0.000204238	99.11	 0.00424117	89.14
263	  0.000173676	99.22	 0.00458635	88.72
264	  0.000178689	99.17	 0.00424148	89.12
265	  0.000194599	99.11	 0.00420296	89.65
266	  0.000188554	99.17	 0.00425175	89.03
267	  0.000191309	99.19	 0.00430847	88.80
268	  0.000163616	99.26	 0.00451398	88.53
269	  0.000182375	99.19	 0.00422616	89.41
270	  0.000176457	99.26	 0.00479353	88.40
271	  0.000191558	99.17	 0.0046102	88.29
272	  0.000173287	99.24	 0.00489212	88.13
273	  0.000177678	99.21	 0.0044987	88.95
274	  0.000171453	99.25	 0.00459761	88.74
275	  0.000180682	99.19	 0.0046679	88.66
276	  0.000179216	99.20	 0.00429179	89.32
277	  0.000181632	99.24	 0.00450518	88.60
278	  0.000187653	99.18	 0.00453104	88.71
279	  0.000170139	99.27	 0.00444838	89.30
280	  0.000200967	99.10	 0.0044739	88.86
281	  0.000160345	99.27	 0.00443061	89.48
282	  0.00018922	99.16	 0.00422694	89.31
283	  0.000156441	99.30	 0.00450831	89.13
284	  0.0001843	99.17	 0.00432148	89.07
285	  0.000152339	99.32	 0.00430334	89.22
286	  0.000169571	99.27	 0.00442452	89.31
287	  0.000194084	99.14	 0.00425627	88.99
288	  0.000180902	99.16	 0.00438905	88.81
289	  0.000158463	99.33	 0.00419884	89.00
290	  0.00016087	99.31	 0.00434699	89.25
291	  0.000178377	99.24	 0.00417818	89.12
292	  0.000163067	99.31	 0.00434592	88.98
293	  0.000160079	99.28	 0.00433445	89.09
294	  0.000165953	99.28	 0.00460524	88.40
295	  0.000164447	99.30	 0.00453795	88.79
296	  0.000160235	99.27	 0.00450336	88.65
297	  0.000163454	99.29	 0.00437661	89.16
298	  0.000181468	99.23	 0.00473731	88.73
299	  0.000188865	99.16	 0.00412794	89.78
300	  0.000146729	99.32	 0.00429742	89.25
301	  0.000156879	99.37	 0.00457211	88.68
302	  0.00015569	99.32	 0.00470429	88.84
303	  0.000162419	99.26	 0.00445027	88.86
304	  0.000163879	99.27	 0.00451055	88.65
305	  0.000189796	99.15	 0.00430049	89.18
306	  0.000142279	99.38	 0.00458366	88.88
307	  0.000172599	99.24	 0.00436308	89.03
308	  0.000159187	99.25	 0.00447828	88.91
309	  0.000158933	99.32	 0.00432201	89.23
310	  0.000142923	99.35	 0.00473874	88.34
311	  0.000170534	99.26	 0.0045255	88.72
312	  0.000158548	99.26	 0.00430226	89.27
313	  0.000145015	99.36	 0.00451372	88.83
314	  0.000150703	99.36	 0.0042746	89.37
315	  0.000143359	99.36	 0.00443287	88.89
316	  0.000163611	99.28	 0.00444799	88.73
317	  0.000160522	99.29	 0.00449795	89.11
318	  0.000162927	99.28	 0.00465658	88.54
319	  0.000155007	99.28	 0.00437941	88.93
320	  0.000146807	99.33	 0.00450341	88.69
321	  0.000158219	99.29	 0.00446192	89.11
322	  0.000149284	99.33	 0.00426699	89.18
323	  0.00014987	99.35	 0.00448625	88.93
324	  0.000152827	99.31	 0.00439224	89.20
325	  0.000139712	99.39	 0.0043468	89.42
326	  0.000144069	99.41	 0.00468694	88.51
327	  0.000169419	99.28	 0.00478578	88.74
328	  0.00016879	99.30	 0.00432549	89.04
329	  0.000135852	99.44	 0.00437687	89.13
330	  0.000139971	99.35	 0.00449739	88.92
331	  0.000155419	99.32	 0.00468383	88.43
332	  0.000137073	99.37	 0.00429347	89.40
333	  0.000136318	99.41	 0.00439666	89.12
334	  0.000154069	99.29	 0.00455976	88.86
335	  0.000139925	99.39	 0.00419373	89.45
336	  0.000131931	99.41	 0.00449582	89.08
337	  0.000151305	99.30	 0.00429787	88.93
338	  0.000131126	99.43	 0.00433926	89.53
339	  0.000128822	99.43	 0.00441645	89.48
340	  0.000152595	99.35	 0.00432282	89.04
341	  0.000141981	99.38	 0.00454209	88.84
342	  0.000143433	99.39	 0.00461918	89.19
343	  0.000144596	99.36	 0.00407129	89.59
344	  0.000126103	99.42	 0.00483873	88.38
345	  0.000143533	99.35	 0.0043906	89.19
346	  0.000145288	99.36	 0.00445085	89.52
347	  0.000145513	99.36	 0.00451067	89.12
348	  0.000120536	99.47	 0.00451996	89.35
349	  0.000134299	99.42	 0.00459562	88.89
350	  0.000135952	99.41	 0.00464125	89.37
351	  0.000125689	99.43	 0.00456541	89.23
352	  0.000125478	99.44	 0.00459158	89.20
353	  0.000152904	99.34	 0.00460633	89.13
354	  0.000130919	99.43	 0.00442005	89.51
355	  0.000138837	99.38	 0.00432063	89.07
356	  0.000137485	99.41	 0.00419375	89.43
357	  0.000118267	99.47	 0.00436458	89.43
358	  0.000143416	99.35	 0.00422276	89.44
359	  0.00015022	99.36	 0.00435549	89.26
360	  0.000134362	99.39	 0.00440746	89.30
361	  0.000128419	99.42	 0.00443087	89.23
362	  0.000123477	99.42	 0.00488417	88.40
363	  0.000137594	99.38	 0.00473046	88.78
364	  0.000124603	99.44	 0.00430775	89.17
365	  0.000122879	99.48	 0.00432563	89.08
366	  0.000119618	99.48	 0.00494241	88.83
367	  0.000132848	99.41	 0.00479763	88.71
368	  0.000132063	99.43	 0.00468876	89.00
369	  0.000150112	99.33	 0.0042318	89.41
370	  0.000105595	99.52	 0.00458621	89.07
371	  0.000126233	99.45	 0.00475414	89.01
372	  0.000142028	99.37	 0.00446259	89.16
373	  0.000132171	99.45	 0.0044553	89.13
374	  0.000125928	99.45	 0.00448533	89.31
375	  0.000125882	99.44	 0.00436296	89.60
376	  0.000112104	99.51	 0.00467272	89.12
377	  0.00012389	99.44	 0.00483133	88.97
378	  0.000123179	99.47	 0.0045589	89.21
379	  0.000137836	99.39	 0.00450368	88.92
380	  0.000113939	99.52	 0.00453797	88.98
381	  0.000113638	99.52	 0.00452354	89.13
382	  0.000130516	99.39	 0.00456298	89.20
383	  0.000123011	99.50	 0.00468298	89.23
384	  0.000133988	99.40	 0.00465477	89.11
385	  0.00012177	99.47	 0.00472041	88.63
386	  0.000138041	99.39	 0.00450468	88.62
387	  0.00012951	99.45	 0.00463894	88.96
388	  0.000101162	99.58	 0.00460712	89.22
389	  0.000125859	99.43	 0.00486508	88.88
390	  0.000131273	99.45	 0.0046071	88.76
391	  0.000121882	99.48	 0.00458376	89.23
392	  0.000120637	99.46	 0.00445288	89.50
393	  0.000113123	99.50	 0.0046245	89.01
394	  0.000125133	99.43	 0.00456098	89.09
395	  0.000114947	99.53	 0.00461891	89.24
396	  0.000134622	99.40	 0.00452209	89.03
397	  0.000120825	99.49	 0.0045368	89.19
398	  0.000131946	99.42	 0.0045358	89.08
399	  0.00010762	99.53	 0.00457336	89.15
400	  0.000113734	99.50	 0.00460919	89.33
401	  0.000120764	99.51	 0.00433542	89.37
402	  0.000116839	99.47	 0.00455381	88.89
403	  0.000124823	99.44	 0.00434102	89.57
404	  0.00011183	99.46	 0.00458188	89.31
405	  0.000101197	99.54	 0.00471339	89.21
406	  0.000124	99.50	 0.0042864	89.52
407	  0.000113952	99.53	 0.00439603	89.43
408	  0.000120209	99.50	 0.00440821	89.40
409	  0.000130631	99.42	 0.0043975	89.33
410	  9.64429e-05	99.56	 0.00474131	89.17
411	  0.000135236	99.41	 0.00468756	88.97
412	  0.000127533	99.43	 0.00438961	89.60
413	  8.73815e-05	99.65	 0.00471619	89.07
414	  0.000122553	99.48	 0.00455024	89.03
415	  0.000121146	99.50	 0.00448321	89.18
416	  9.27835e-05	99.61	 0.00446304	89.36
417	  0.000109953	99.53	 0.00467913	88.93
418	  0.000124356	99.42	 0.00459619	89.12
419	  0.000101753	99.54	 0.00466508	89.42
420	  0.000130775	99.43	 0.0042381	90.00
421	  9.78254e-05	99.59	 0.00430576	89.74
422	  0.00010829	99.53	 0.00462688	89.09
423	  0.000108786	99.55	 0.00435279	89.10
424	  0.00012357	99.47	 0.00428978	89.34
425	  8.60899e-05	99.66	 0.00468483	89.18
426	  0.000120338	99.47	 0.00442737	89.49
427	  0.000106937	99.54	 0.00441484	89.26
428	  0.000121854	99.47	 0.00454969	89.13
429	  9.9888e-05	99.57	 0.00481439	89.03
430	  0.000101745	99.55	 0.00468049	89.07
431	  0.000102479	99.56	 0.00505148	88.71
432	  0.000119354	99.48	 0.00460006	89.28
433	  9.42707e-05	99.60	 0.00486631	88.84
434	  0.000103821	99.58	 0.00466138	89.30
435	  0.000126009	99.47	 0.00451421	88.99
436	  0.000110444	99.51	 0.00441633	89.48
437	  9.94047e-05	99.61	 0.00465902	89.10
438	  0.000103462	99.54	 0.00485053	89.07
439	  0.000124007	99.48	 0.00444099	89.45
440	  0.000123851	99.47	 0.00465364	89.07
441	  9.76841e-05	99.57	 0.00455268	89.21
442	  9.88033e-05	99.59	 0.00444371	89.57
443	  0.000118061	99.49	 0.00447536	89.22
444	  9.73238e-05	99.53	 0.00455186	89.32
445	  0.000119479	99.45	 0.004638	89.04
446	  0.000106239	99.54	 0.00438581	89.41
447	  8.63572e-05	99.64	 0.0043765	89.44
448	  9.57739e-05	99.60	 0.00485997	88.89
449	  0.000112762	99.49	 0.00471624	89.37
450	  9.7797e-05	99.57	 0.00452015	89.11
451	  0.000124807	99.45	 0.00437294	89.58
452	  0.000103388	99.53	 0.00464148	89.26
453	  9.09479e-05	99.60	 0.00457654	89.14
454	  0.00010948	99.51	 0.00463585	89.15
455	  9.79645e-05	99.58	 0.00478075	89.19
456	  0.00010892	99.54	 0.00435759	89.49
457	  0.000103017	99.53	 0.00451282	89.27
458	  9.81218e-05	99.57	 0.00464245	89.49
459	  0.000107965	99.52	 0.00442166	89.37
460	  0.00010122	99.54	 0.00459789	89.29
461	  9.10536e-05	99.63	 0.00462792	89.03
462	  9.24579e-05	99.60	 0.00461096	89.20
463	  0.000118566	99.47	 0.00458233	89.23
464	  9.00241e-05	99.58	 0.0045275	89.39
465	  0.000113116	99.51	 0.00444414	89.54
466	  9.49469e-05	99.59	 0.00446367	89.74
467	  0.00010627	99.53	 0.00460725	88.92
468	  8.21372e-05	99.66	 0.00482097	89.00
469	  9.55631e-05	99.58	 0.00473861	89.11
470	  0.000117473	99.47	 0.00445775	89.66
471	  9.03534e-05	99.62	 0.00492736	88.91
472	  9.49062e-05	99.59	 0.00460747	89.39
473	  8.90613e-05	99.61	 0.00464895	89.01
474	  0.000106492	99.53	 0.00460357	89.02
475	  9.54941e-05	99.57	 0.00451878	89.34
476	  9.92548e-05	99.54	 0.00454083	89.54
477	  9.41283e-05	99.59	 0.00470857	89.20
478	  9.7819e-05	99.58	 0.00470009	89.16
479	  0.000100568	99.56	 0.00462941	89.18
480	  9.79583e-05	99.56	 0.00462899	89.30
481	  9.26127e-05	99.58	 0.00470095	89.54
482	  9.80577e-05	99.57	 0.00465694	89.45
483	  9.40353e-05	99.56	 0.00466715	89.37
484	  8.4395e-05	99.65	 0.00491426	88.88
485	  0.000107083	99.57	 0.00470945	89.30
486	  9.92304e-05	99.58	 0.00477082	89.23
487	  8.6216e-05	99.63	 0.00478768	89.39
488	  0.000114701	99.52	 0.00441789	89.34
489	  9.32516e-05	99.61	 0.00451635	89.73
490	  8.28903e-05	99.63	 0.00457255	89.72
491	  8.90994e-05	99.64	 0.0046875	89.58
492	  8.71072e-05	99.63	 0.00457597	89.74
493	  8.89432e-05	99.62	 0.0045815	89.57
494	  0.000101517	99.55	 0.00475842	88.96
495	  9.06087e-05	99.60	 0.00502776	88.81
496	  9.87837e-05	99.58	 0.00504793	88.94
497	  0.000101779	99.53	 0.00458144	89.60
498	  9.59202e-05	99.58	 0.00471102	89.00
499	  8.64314e-05	99.61	 0.00452088	89.39
500	  8.36833e-05	99.63	 0.00479826	89.41
501	  4.96737e-05	99.81	 0.004111	90.17
502	  3.12283e-05	99.89	 0.00415961	90.26
503	  2.80498e-05	99.89	 0.00421255	90.34
504	  2.83912e-05	99.87	 0.0041896	90.35
505	  2.60946e-05	99.89	 0.00418426	90.41
506	  2.00352e-05	99.92	 0.00421695	90.52
507	  1.88715e-05	99.94	 0.00430224	90.35
508	  2.2844e-05	99.91	 0.00424789	90.37
509	  1.81361e-05	99.93	 0.00433383	90.31
510	  1.49011e-05	99.94	 0.00435594	90.54
511	  1.06124e-05	99.96	 0.00439625	90.40
512	  1.29285e-05	99.95	 0.00442114	90.61
513	  1.44115e-05	99.95	 0.00446444	90.43
514	  1.42039e-05	99.95	 0.00444125	90.34
515	  1.42581e-05	99.94	 0.00441732	90.52
516	  1.07189e-05	99.96	 0.00451184	90.45
517	  1.00102e-05	99.95	 0.00457052	90.62
518	  1.25128e-05	99.95	 0.00456938	90.72
519	  1.19052e-05	99.95	 0.00454948	90.50
520	  8.61357e-06	99.97	 0.00457941	90.59
521	  1.08454e-05	99.96	 0.00471429	90.40
522	  8.91862e-06	99.96	 0.00465796	90.40
523	  9.81193e-06	99.97	 0.00469111	90.23
524	  1.32648e-05	99.94	 0.00467273	90.30
525	  9.00188e-06	99.97	 0.00465741	90.57
526	  1.2849e-05	99.95	 0.00466698	90.54
527	  1.09852e-05	99.95	 0.00474243	90.46
528	  8.29437e-06	99.96	 0.00471869	90.48
529	  8.8347e-06	99.96	 0.00464115	90.38
530	  1.19171e-05	99.93	 0.00478348	90.28
531	  6.94249e-06	99.97	 0.0047243	90.44
532	  7.6675e-06	99.97	 0.00476296	90.34
533	  9.02468e-06	99.97	 0.00483974	90.34
534	  8.34026e-06	99.95	 0.00486278	90.25
535	  7.45368e-06	99.98	 0.00476723	90.66
536	  8.40921e-06	99.97	 0.00485892	90.38
537	  8.20304e-06	99.97	 0.00479374	90.54
538	  8.38524e-06	99.97	 0.00477167	90.63
539	  7.49379e-06	99.97	 0.00481562	90.43
540	  5.90186e-06	99.98	 0.00485641	90.47
541	  8.55457e-06	99.96	 0.00488048	90.58
542	  6.3366e-06	99.98	 0.00484398	90.58
543	  8.91225e-06	99.96	 0.00490962	90.56
544	  6.5783e-06	99.98	 0.00487754	90.46
545	  6.98906e-06	99.98	 0.00489848	90.50
546	  5.1474e-06	99.98	 0.00490417	90.43
547	  5.13139e-06	99.98	 0.0048952	90.60
548	  6.99069e-06	99.98	 0.00493246	90.58
549	  9.55634e-06	99.97	 0.00488278	90.68
550	  6.29768e-06	99.98	 0.00487636	90.65
551	  7.91127e-06	99.97	 0.0049458	90.45
552	  1.14175e-05	99.95	 0.00493833	90.62
553	  8.84622e-06	99.96	 0.00486187	90.63
554	  6.24188e-06	99.98	 0.00491283	90.61
555	  5.79777e-06	99.98	 0.00491308	90.70
556	  6.85194e-06	99.98	 0.004929	90.66
557	  9.25086e-06	99.97	 0.00492657	90.68
558	  6.70259e-06	99.97	 0.00494183	90.59
559	  6.9157e-06	99.98	 0.00491008	90.80
560	  8.49756e-06	99.97	 0.00489649	90.70
561	  6.09172e-06	99.97	 0.004986	90.77
562	  7.31652e-06	99.96	 0.00503279	90.48
563	  8.79869e-06	99.97	 0.00495006	90.70
564	  7.73961e-06	99.97	 0.00490434	90.69
565	  7.23292e-06	99.97	 0.00498021	90.58
566	  4.79944e-06	99.99	 0.00502783	90.67
567	  5.40762e-06	99.97	 0.00491413	90.61
568	  4.63631e-06	99.98	 0.00504213	90.59
569	  9.59316e-06	99.95	 0.00500837	90.49
570	  9.01195e-06	99.96	 0.00501426	90.42
571	  5.84855e-06	99.98	 0.00497601	90.68
572	  5.33786e-06	99.97	 0.00491258	90.66
573	  6.80442e-06	99.97	 0.0049949	90.41
574	  7.65401e-06	99.97	 0.00496953	90.80
575	  8.58962e-06	99.97	 0.00505888	90.58
576	  6.46363e-06	99.98	 0.00500005	90.58
577	  5.40468e-06	99.98	 0.00503489	90.55
578	  3.11849e-06	99.99	 0.00503268	90.71
579	  4.18553e-06	99.99	 0.00505504	90.57
580	  3.56632e-06	99.99	 0.00506264	90.77
581	  7.7908e-06	99.96	 0.00512219	90.44
582	  5.72811e-06	99.97	 0.00510681	90.51
583	  6.31527e-06	99.97	 0.00519969	90.52
584	  3.0986e-06	99.99	 0.00511826	90.38
585	  9.06496e-06	99.96	 0.00512157	90.53
586	  7.21412e-06	99.97	 0.00518274	90.40
587	  8.02623e-06	99.97	 0.00508314	90.59
588	  4.18472e-06	99.98	 0.00514451	90.50
589	  7.81029e-06	99.97	 0.00506362	90.48
590	  3.8959e-06	99.99	 0.00512697	90.61
591	  4.49773e-06	99.99	 0.00514829	90.53
592	  5.62602e-06	99.98	 0.00515546	90.43
593	  5.24612e-06	99.98	 0.00512819	90.58
594	  3.44644e-06	99.99	 0.00510525	90.56
595	  4.00233e-06	99.99	 0.00514913	90.64
596	  4.72775e-06	99.98	 0.0051677	90.62
597	  3.94671e-06	99.98	 0.00517257	90.65
598	  6.23001e-06	99.98	 0.00514793	90.52
599	  4.54839e-06	99.98	 0.0051691	90.61
600	  4.67061e-06	99.98	 0.0051711	90.65
601	  4.87464e-06	99.98	 0.00524874	90.45
602	  4.43324e-06	99.98	 0.00515566	90.76
603	  5.88172e-06	99.98	 0.00519416	90.58
604	  5.93304e-06	99.98	 0.00518984	90.59
605	  6.50179e-06	99.98	 0.00520962	90.60
606	  6.70273e-06	99.97	 0.00527986	90.41
607	  3.78164e-06	99.98	 0.00519803	90.48
608	  5.08485e-06	99.98	 0.00530816	90.40
609	  4.38884e-06	99.99	 0.00523436	90.58
610	  4.26127e-06	99.99	 0.00518244	90.65
611	  5.14432e-06	99.98	 0.00524867	90.35
612	  4.84962e-06	99.99	 0.00521032	90.52
613	  5.87956e-06	99.98	 0.00530379	90.56
614	  4.26272e-06	99.98	 0.00531803	90.45
615	  5.57826e-06	99.98	 0.00522583	90.53
616	  4.2556e-06	99.98	 0.00522561	90.49
617	  4.45639e-06	99.98	 0.00521907	90.60
618	  5.23474e-06	99.97	 0.00533118	90.68
619	  6.16826e-06	99.97	 0.00529077	90.46
620	  3.60642e-06	99.98	 0.00531061	90.54
621	  4.19511e-06	99.98	 0.00525863	90.67
622	  5.26121e-06	99.97	 0.00530523	90.70
623	  3.49622e-06	99.99	 0.00528495	90.77
624	  4.25387e-06	99.98	 0.0053127	90.58
625	  4.06687e-06	99.98	 0.00528093	90.66
626	  5.91443e-06	99.98	 0.00534347	90.67
627	  4.5496e-06	99.98	 0.00535749	90.38
628	  5.25115e-06	99.97	 0.00539969	90.69
629	  7.52072e-06	99.97	 0.00536237	90.54
630	  8.11774e-06	99.97	 0.00531008	90.49
631	  3.77074e-06	99.99	 0.00527519	90.78
632	  4.29039e-06	99.98	 0.00530945	90.49
633	  3.09625e-06	99.99	 0.0052745	90.46
634	  6.25953e-06	99.97	 0.00536421	90.51
635	  3.64137e-06	99.98	 0.00526983	90.78
636	  5.36576e-06	99.97	 0.00530239	90.51
637	  4.224e-06	99.97	 0.0052982	90.57
638	  5.36246e-06	99.98	 0.00532408	90.52
639	  3.29877e-06	99.99	 0.00536455	90.52
640	  4.3622e-06	99.98	 0.00534868	90.37
641	  2.39159e-06	99.99	 0.00528042	90.51
642	  5.38745e-06	99.98	 0.0053572	90.58
643	  4.06713e-06	99.98	 0.00537317	90.49
644	  5.9792e-06	99.99	 0.00543153	90.56
645	  2.33798e-06	99.99	 0.00544987	90.50
646	  9.03185e-06	99.96	 0.00531442	90.46
647	  5.90059e-06	99.97	 0.00538076	90.48
648	  7.45818e-06	99.97	 0.00534744	90.60
649	  2.11822e-06	100.00	 0.00528652	90.55
650	  3.54326e-06	99.98	 0.0052713	90.62
651	  3.46382e-06	99.99	 0.00538212	90.61
652	  6.84901e-06	99.97	 0.00550478	90.55
653	  3.46437e-06	99.99	 0.00545101	90.46
654	  4.02357e-06	99.98	 0.00534475	90.63
655	  3.66233e-06	99.98	 0.00535709	90.56
656	  4.04444e-06	99.98	 0.00543298	90.54
657	  5.61731e-06	99.98	 0.00539572	90.59
658	  4.24124e-06	99.98	 0.00536296	90.63
659	  3.42304e-06	99.98	 0.00536838	90.66
660	  4.34868e-06	99.98	 0.00535143	90.51
661	  5.09731e-06	99.97	 0.00540541	90.59
662	  4.98521e-06	99.98	 0.00528508	90.89
663	  6.79033e-06	99.97	 0.00532358	90.62
664	  4.77584e-06	99.99	 0.00529113	90.65
665	  4.48124e-06	99.98	 0.00531333	90.57
666	  4.72532e-06	99.98	 0.00535281	90.67
667	  3.5158e-06	99.98	 0.00540355	90.51
668	  2.94132e-06	99.99	 0.00536891	90.49
669	  2.91091e-06	99.99	 0.00538583	90.52
670	  2.96063e-06	99.99	 0.00541902	90.57
671	  5.02567e-06	99.98	 0.00549619	90.65
672	  6.26921e-06	99.97	 0.00536449	90.74
673	  3.04823e-06	99.99	 0.00540855	90.62
674	  3.1368e-06	99.99	 0.00541624	90.83
675	  4.10906e-06	99.98	 0.00541254	90.72
676	  5.08263e-06	99.98	 0.00544183	90.65
677	  3.38888e-06	99.98	 0.00549199	90.65
678	  3.97365e-06	99.98	 0.00543438	90.56
679	  4.68439e-06	99.98	 0.00541341	90.62
680	  3.89711e-06	99.98	 0.00545174	90.47
681	  2.99656e-06	99.99	 0.00542808	90.56
682	  3.99241e-06	99.98	 0.0054924	90.47
683	  2.47918e-06	99.99	 0.00548686	90.50
684	  5.44388e-06	99.98	 0.00541742	90.79
685	  2.43779e-06	99.99	 0.0054651	90.65
686	  5.54714e-06	99.98	 0.00553996	90.52
687	  2.97967e-06	99.99	 0.00545287	90.55
688	  6.17192e-06	99.97	 0.0053992	90.59
689	  7.25047e-06	99.97	 0.00536532	90.54
690	  3.80793e-06	99.98	 0.00542405	90.47
691	  3.16237e-06	99.99	 0.00542513	90.52
692	  5.5939e-06	99.98	 0.0055225	90.46
693	  6.59569e-06	99.97	 0.00545495	90.30
694	  4.75065e-06	99.99	 0.00549405	90.53
695	  2.75577e-06	99.99	 0.00544903	90.52
696	  3.95581e-06	99.99	 0.00550645	90.51
697	  1.64108e-06	100.00	 0.00546811	90.47
698	  3.98636e-06	99.98	 0.00552466	90.38
699	  2.2991e-06	99.99	 0.00549219	90.61
700	  4.10994e-06	99.98	 0.00550047	90.50
701	  2.23141e-06	99.99	 0.00551425	90.39
702	  4.74977e-06	99.98	 0.00553959	90.50
703	  3.12962e-06	99.99	 0.00552223	90.59
704	  4.07207e-06	99.98	 0.00552583	90.52
705	  4.23577e-06	99.98	 0.00553035	90.71
706	  3.0992e-06	99.98	 0.00552017	90.46
707	  3.28096e-06	99.98	 0.00559727	90.42
708	  2.30517e-06	99.99	 0.0055979	90.53
709	  3.97575e-06	99.98	 0.00554375	90.45
710	  2.67576e-06	99.98	 0.00562965	90.62
711	  2.20058e-06	99.99	 0.00561364	90.53
712	  4.85173e-06	99.98	 0.00569894	90.42
713	  4.96139e-06	99.98	 0.00568653	90.52
714	  3.48684e-06	99.98	 0.00572194	90.49
715	  3.94521e-06	99.99	 0.00561747	90.49
716	  3.79885e-06	99.98	 0.00577421	90.36
717	  3.59975e-06	99.98	 0.00564846	90.63
718	  5.53835e-06	99.97	 0.00572504	90.46
719	  3.97279e-06	99.98	 0.0056008	90.47
720	  5.68121e-06	99.97	 0.00558287	90.36
721	  3.51489e-06	99.99	 0.00566628	90.43
722	  3.32367e-06	99.99	 0.0057065	90.36
723	  3.78229e-06	99.99	 0.00564712	90.55
724	  6.40526e-06	99.97	 0.00564021	90.18
725	  4.3241e-06	99.98	 0.00567088	90.28
726	  3.96099e-06	99.97	 0.00567117	90.30
727	  2.84128e-06	99.98	 0.00567839	90.47
728	  4.99631e-06	99.97	 0.00567705	90.41
729	  2.88711e-06	99.99	 0.00559575	90.45
730	  3.69439e-06	99.98	 0.00557746	90.56
731	  3.04224e-06	99.99	 0.00560179	90.37
732	  4.13524e-06	99.98	 0.00567677	90.48
733	  2.72499e-06	99.98	 0.00577706	90.29
734	  2.97454e-06	99.99	 0.00575137	90.34
735	  5.37946e-06	99.97	 0.00580902	90.26
736	  3.25475e-06	99.99	 0.00579694	90.38
737	  2.67534e-06	99.99	 0.00582316	90.18
738	  2.24589e-06	99.99	 0.00580837	90.28
739	  2.81665e-06	99.99	 0.00570612	90.38
740	  3.53149e-06	99.99	 0.00569038	90.41
741	  5.41653e-06	99.98	 0.0056224	90.39
742	  1.83094e-06	99.99	 0.00560714	90.44
743	  3.50656e-06	99.98	 0.00579571	90.26
744	  4.11705e-06	99.98	 0.0056897	90.29
745	  2.88843e-06	99.99	 0.00561878	90.43
746	  1.69253e-06	99.99	 0.00570902	90.37
747	  2.41537e-06	99.99	 0.00565395	90.38
748	  3.54474e-06	99.99	 0.0056951	90.32
749	  3.28194e-06	99.99	 0.0057168	90.44
750	  4.1986e-06	99.98	 0.00587393	90.25
751	  3.54533e-06	99.98	 0.0057467	90.39
752	  2.68618e-06	99.98	 0.0057181	90.57
753	  6.83998e-06	99.97	 0.00566649	90.32
754	  2.33747e-06	99.99	 0.00567255	90.51
755	  3.07169e-06	99.98	 0.00572296	90.50
756	  4.89289e-06	99.98	 0.00576783	90.27
757	  3.85335e-06	99.98	 0.00579998	90.24
758	  2.20115e-06	99.99	 0.00571723	90.47
759	  2.73865e-06	99.99	 0.00575922	90.44
760	  1.40521e-06	99.99	 0.00572969	90.34
761	  4.3575e-06	99.98	 0.0058269	90.28
762	  6.42137e-06	99.98	 0.00566966	90.53
763	  2.13326e-06	99.99	 0.00580995	90.50
764	  3.79022e-06	99.99	 0.00567935	90.46
765	  3.16075e-06	99.99	 0.00570558	90.56
766	  4.45628e-06	99.98	 0.00574333	90.39
767	  3.70651e-06	99.98	 0.00574776	90.53
768	  2.49533e-06	99.99	 0.0056671	90.65
769	  2.56263e-06	99.99	 0.00576713	90.48
770	  5.71565e-06	99.98	 0.00583782	90.43
771	  3.63936e-06	99.99	 0.00574241	90.60
772	  2.42466e-06	99.99	 0.00576465	90.40
773	  2.87459e-06	99.99	 0.00572098	90.39
774	  3.4682e-06	99.98	 0.00568635	90.58
775	  4.72727e-06	99.99	 0.00574155	90.50
776	  2.16993e-06	99.99	 0.00579657	90.29
777	  2.34901e-06	99.99	 0.00581105	90.50
778	  3.24459e-06	99.99	 0.00579885	90.36
779	  5.94407e-06	99.98	 0.00584839	90.45
780	  1.77274e-06	99.99	 0.00585199	90.27
781	  4.99446e-06	99.98	 0.00582811	90.47
782	  3.46974e-06	99.99	 0.00591743	90.25
783	  3.18303e-06	99.98	 0.00583736	90.32
784	  2.97401e-06	99.99	 0.00578899	90.29
785	  7.81491e-06	99.96	 0.00580502	90.40
786	  4.17083e-06	99.98	 0.00580582	90.35
787	  4.39817e-06	99.98	 0.00573759	90.47
788	  3.80673e-06	99.98	 0.00571397	90.48
789	  3.5567e-06	99.98	 0.0057551	90.41
790	  3.41286e-06	99.98	 0.00577793	90.51
791	  4.13903e-06	99.98	 0.0056882	90.54
792	  6.09368e-06	99.98	 0.0058263	90.34
793	  3.54054e-06	99.98	 0.00575794	90.58
794	  1.13984e-06	100.00	 0.00574933	90.60
795	  2.13134e-06	99.99	 0.0057705	90.77
796	  3.07282e-06	99.98	 0.00574178	90.58
797	  2.30058e-06	99.99	 0.00584874	90.37
798	  2.17801e-06	99.99	 0.0058695	90.42
799	  1.68598e-06	99.99	 0.00593825	90.30
800	  2.01625e-06	99.99	 0.00584873	90.36
801	  5.12288e-06	99.98	 0.00600192	90.23
802	  2.15931e-06	99.99	 0.00603813	90.32
803	  2.95598e-06	99.98	 0.00600577	90.31
804	  4.51728e-06	99.98	 0.00599406	90.42
805	  4.96699e-06	99.98	 0.00598627	90.23
806	  2.02649e-06	99.99	 0.00591738	90.27
807	  3.74986e-06	99.98	 0.00595507	90.29
808	  1.56218e-06	99.99	 0.00586098	90.33
809	  3.79169e-06	99.98	 0.00589565	90.35
810	  4.19356e-06	99.98	 0.00591885	90.41
811	  2.33207e-06	99.99	 0.00585372	90.63
812	  5.27723e-06	99.98	 0.00585	90.46
813	  4.48055e-06	99.98	 0.00585572	90.45
814	  4.0033e-06	99.98	 0.00583565	90.53
815	  2.94816e-06	99.99	 0.00579971	90.45
816	  5.80953e-06	99.97	 0.00583232	90.33
817	  5.76895e-06	99.97	 0.00568856	90.40
818	  2.10075e-06	99.99	 0.00571361	90.61
819	  5.26528e-06	99.98	 0.0057055	90.58
820	  2.96068e-06	99.99	 0.00573169	90.59
821	  4.27228e-06	99.98	 0.00575948	90.55
822	  4.45654e-06	99.98	 0.00568479	90.42
823	  3.41172e-06	99.98	 0.00563849	90.54
824	  3.32314e-06	99.98	 0.0056584	90.47
825	  4.18343e-06	99.98	 0.00573319	90.52
826	  3.73909e-06	99.98	 0.00568328	90.66
827	  3.04411e-06	99.99	 0.00572244	90.63
828	  3.03991e-06	99.98	 0.00585202	90.39
829	  2.75193e-06	99.99	 0.00573804	90.51
830	  4.32984e-06	99.98	 0.0057066	90.50
831	  4.98339e-06	99.98	 0.0056879	90.59
832	  3.12127e-06	99.99	 0.00571872	90.56
833	  6.7349e-06	99.98	 0.00574687	90.36
834	  3.01493e-06	99.98	 0.00575255	90.49
835	  2.7023e-06	99.99	 0.00584505	90.35
836	  2.63089e-06	99.99	 0.0058097	90.50
837	  2.59617e-06	99.99	 0.00591045	90.42
838	  2.9545e-06	99.98	 0.00594322	90.22
839	  2.0914e-06	99.99	 0.00583851	90.45
840	  1.84091e-06	99.99	 0.00594749	90.16
841	  2.94424e-06	99.98	 0.00587719	90.46
842	  2.48191e-06	99.99	 0.00577177	90.61
843	  1.32942e-06	100.00	 0.00588974	90.53
844	  3.10048e-06	99.99	 0.00591191	90.31
845	  2.23253e-06	99.99	 0.00590876	90.49
846	  1.60036e-06	99.99	 0.00591452	90.58
847	  2.98667e-06	99.99	 0.0059107	90.48
848	  3.85861e-06	99.98	 0.00593051	90.26
849	  3.55096e-06	99.98	 0.00599437	90.43
850	  2.51589e-06	99.98	 0.00598067	90.38
851	  2.95402e-06	99.98	 0.00597315	90.63
852	  3.85364e-06	99.98	 0.00589294	90.45
853	  2.73167e-06	99.98	 0.00584533	90.52
854	  1.57749e-06	99.99	 0.0059229	90.58
855	  1.9984e-06	99.99	 0.00590338	90.56
856	  2.33926e-06	99.99	 0.00600939	90.51
857	  3.01529e-06	99.99	 0.00600518	90.51
858	  2.91079e-06	99.99	 0.00596446	90.49
859	  4.34143e-06	99.98	 0.00599838	90.41
860	  4.37002e-06	99.98	 0.00605519	90.57
861	  1.8347e-06	99.99	 0.00597368	90.71
862	  2.65156e-06	99.99	 0.00601657	90.48
863	  2.67583e-06	99.99	 0.00600484	90.49
864	  2.69736e-06	99.99	 0.00609195	90.40
865	  3.39894e-06	99.98	 0.00591611	90.40
866	  3.62016e-06	99.98	 0.00588629	90.37
867	  2.49159e-06	99.99	 0.0060015	90.20
868	  4.36554e-06	99.98	 0.00587295	90.47
869	  5.80314e-06	99.97	 0.00600483	90.38
870	  3.39422e-06	99.98	 0.00588222	90.41
871	  2.37756e-06	99.99	 0.00584979	90.52
872	  2.00068e-06	99.99	 0.0059184	90.32
873	  2.93682e-06	99.98	 0.00582781	90.63
874	  4.06948e-06	99.98	 0.00585755	90.59
875	  3.78932e-06	99.99	 0.00584622	90.63
876	  1.44476e-06	99.99	 0.00591331	90.56
877	  4.68528e-06	99.98	 0.00597303	90.43
878	  3.7202e-06	99.99	 0.0059133	90.41
879	  3.69929e-06	99.98	 0.00592257	90.38
880	  2.08481e-06	99.99	 0.00593994	90.35
881	  1.52417e-06	99.99	 0.00598595	90.40
882	  1.99125e-06	99.99	 0.00591041	90.34
883	  5.30053e-06	99.98	 0.00592826	90.51
884	  3.68885e-06	99.99	 0.00594602	90.58
885	  3.38027e-06	99.99	 0.0060472	90.47
886	  3.22822e-06	99.98	 0.00594587	90.76
887	  1.22785e-06	99.99	 0.00605808	90.46
888	  2.01258e-06	99.99	 0.00604395	90.32
889	  2.95868e-06	99.99	 0.00612531	90.26
890	  3.68258e-06	99.99	 0.00606763	90.17
891	  3.94981e-06	99.99	 0.00613379	90.24
892	  2.12446e-06	99.99	 0.00608375	90.27
893	  3.07855e-06	99.98	 0.00591881	90.60
894	  3.0742e-06	99.99	 0.00596549	90.49
895	  2.37279e-06	99.99	 0.00599087	90.41
896	  2.17721e-06	99.99	 0.00595629	90.51
897	  5.06053e-06	99.98	 0.00607737	90.27
898	  5.13951e-06	99.98	 0.00599294	90.30
899	  2.62e-06	99.99	 0.00596483	90.42
900	  2.6024e-06	99.99	 0.00604142	90.34
901	  5.4886e-06	99.98	 0.00533442	90.77
902	  2.93805e-06	99.99	 0.00538003	90.59
903	  3.52134e-06	99.98	 0.0053732	90.78
904	  5.75508e-06	99.97	 0.00538485	90.56
905	  4.71117e-06	99.98	 0.00532058	90.73
906	  3.97885e-06	99.98	 0.00525841	90.79
907	  3.07411e-06	99.99	 0.00527758	90.87
908	  4.49773e-06	99.98	 0.00535311	90.70
909	  2.77016e-06	99.98	 0.00534455	90.73
910	  5.21577e-06	99.98	 0.00529816	90.94
911	  3.37654e-06	99.98	 0.00532326	90.93
912	  3.50815e-06	99.99	 0.00529731	90.90
913	  2.87508e-06	99.99	 0.00532242	90.85
914	  1.55213e-06	99.99	 0.00536602	90.81
915	  4.16866e-06	99.97	 0.00539505	90.83
916	  2.70551e-06	99.99	 0.00531966	90.89
917	  4.60387e-06	99.99	 0.00540005	90.74
918	  3.53521e-06	99.98	 0.00544004	90.89
919	  2.30286e-06	100.00	 0.0054328	90.74
920	  5.27117e-06	99.98	 0.00544334	90.71
921	  4.12418e-06	99.98	 0.00543899	90.79
922	  5.16746e-06	99.98	 0.00552498	90.74
923	  4.06462e-06	99.98	 0.00542862	90.79
924	  5.60072e-06	99.98	 0.00542832	90.65
925	  5.09817e-06	99.98	 0.00538528	90.74
926	  3.74323e-06	99.99	 0.00531138	90.89
927	  4.08255e-06	99.99	 0.00536443	90.78
928	  4.30225e-06	99.98	 0.00547864	90.79
929	  2.45767e-06	99.99	 0.00545188	90.63
930	  3.38926e-06	99.99	 0.00544319	90.73
931	  3.69474e-06	99.98	 0.00548452	90.68
932	  3.87866e-06	99.98	 0.00541294	90.68
933	  6.87429e-06	99.96	 0.0055735	90.62
934	  2.50594e-06	99.99	 0.0055676	90.66
935	  3.42388e-06	99.99	 0.00550852	90.64
936	  2.72816e-06	99.99	 0.00560939	90.63
937	  3.70383e-06	99.98	 0.00553289	90.66
938	  1.58225e-06	99.99	 0.00559653	90.60
939	  2.94102e-06	99.99	 0.00557577	90.56
940	  2.85965e-06	99.99	 0.00555618	90.77
941	  3.76094e-06	99.98	 0.00557318	90.70
942	  5.4267e-06	99.98	 0.00558497	90.64
943	  4.23873e-06	99.99	 0.00559558	90.61
944	  4.49656e-06	99.98	 0.00556597	90.59
945	  3.77667e-06	99.98	 0.00559441	90.56
946	  5.44916e-06	99.98	 0.00550816	90.71
947	  4.90934e-06	99.98	 0.00548251	90.79
948	  4.43813e-06	99.98	 0.00546329	90.75
949	  4.7968e-06	99.97	 0.00545328	90.69
950	  3.56719e-06	99.98	 0.00548352	90.71
951	  2.94502e-06	99.99	 0.00553674	90.72
952	  3.56288e-06	99.99	 0.00549582	90.71
953	  2.59229e-06	99.99	 0.0055362	90.68
954	  3.54667e-06	99.98	 0.00556713	90.58
955	  5.98893e-06	99.97	 0.0055982	90.75
956	  3.41188e-06	99.98	 0.00557623	90.61
957	  2.21296e-06	99.99	 0.00558187	90.73
958	  3.98816e-06	99.98	 0.00561519	90.81
959	  3.8679e-06	99.98	 0.00564919	90.52
960	  2.28031e-06	99.99	 0.0056028	90.66
961	  2.34184e-06	99.99	 0.00560251	90.64
962	  3.6809e-06	99.98	 0.00564239	90.58
963	  3.49613e-06	99.99	 0.00554719	90.78
964	  3.12699e-06	99.99	 0.00565846	90.59
965	  1.39095e-06	100.00	 0.00569145	90.73
966	  3.10304e-06	99.98	 0.00560815	90.71
967	  3.91276e-06	99.98	 0.00573521	90.52
968	  2.67322e-06	99.99	 0.00564542	90.48
969	  6.54773e-06	99.97	 0.00569092	90.72
970	  4.53595e-06	99.98	 0.00563841	90.58
971	  4.33377e-06	99.98	 0.00570493	90.52
972	  4.42785e-06	99.98	 0.00563785	90.66
973	  3.44858e-06	99.98	 0.00570968	90.61
974	  2.33104e-06	99.99	 0.00572643	90.38
975	  4.13361e-06	99.98	 0.0057344	90.59
976	  2.91528e-06	99.99	 0.00572566	90.66
977	  3.88717e-06	99.99	 0.00571759	90.49
978	  3.83147e-06	99.99	 0.00563037	90.65
979	  2.68091e-06	99.99	 0.00563788	90.56
980	  1.81572e-06	99.99	 0.00559356	90.74
981	  4.06608e-06	99.98	 0.00567571	90.52
982	  4.56788e-06	99.98	 0.00568307	90.44
983	  4.40594e-06	99.99	 0.00575132	90.69
984	  6.49868e-06	99.96	 0.00578328	90.63
985	  4.27215e-06	99.98	 0.00560544	90.83
986	  3.43114e-06	99.99	 0.0056779	90.65
987	  4.35759e-06	99.98	 0.00564058	90.64
988	  4.32053e-06	99.97	 0.00564562	90.59
989	  4.28716e-06	99.98	 0.00562794	90.78
990	  4.02944e-06	99.98	 0.00568149	90.80
991	  3.83162e-06	99.98	 0.00571969	90.51
992	  4.40222e-06	99.98	 0.00558985	90.65
993	  1.30736e-06	100.00	 0.0056468	90.45
994	  2.54407e-06	99.99	 0.0056788	90.52
995	  5.00403e-06	99.98	 0.00565582	90.64
996	  3.08007e-06	99.99	 0.00560942	90.56
997	  5.23996e-06	99.98	 0.00566	90.60
998	  6.5493e-06	99.97	 0.00563064	90.47
999	  3.30364e-06	99.98	 0.00562817	90.45
1000	  4.17752e-06	99.98	 0.00564686	90.62


==> Experiment/resnet/transfer.txt <==
Epoch	TrainAcc	TestAcc	ObfTrainAcc	ObfTestAcc
1	0.491	0.5655	0.4524	0.4633
2	0.648	0.6876	0.468	0.4694
3	0.7278	0.7149	0.4706	0.4726
4	0.7558	0.727	0.4712	0.4795
5	0.7666	0.7319	0.483	0.4823
6	0.7828	0.7424	0.483	0.4881
7	0.7888	0.7486	0.494	0.4967
8	0.7968	0.7506	0.493	0.514
9	0.8054	0.7533	0.5126	0.5327
10	0.8124	0.755	0.529	0.5499
11	0.814	0.7562	0.54	0.5654
12	0.8256	0.7589	0.5594	0.5777
13	0.8384	0.7589	0.5762	0.584
14	0.836	0.7634	0.58	0.5954
15	0.8444	0.7635	0.5952	0.6001
16	0.8582	0.768	0.6106	0.605
17	0.8554	0.7689	0.6102	0.6106
18	0.8644	0.7662	0.6146	0.6162
19	0.8658	0.7688	0.6218	0.6221
20	0.8722	0.774	0.6122	0.6275
21	0.8802	0.7712	0.6262	0.6299
22	0.8842	0.775	0.6302	0.6329
23	0.8912	0.7756	0.637	0.6362
24	0.8894	0.7717	0.651	0.6409
25	0.8956	0.7736	0.6462	0.6453
26	0.9044	0.7736	0.6586	0.6476
27	0.9088	0.7719	0.6658	0.6497
28	0.9118	0.7722	0.66	0.6529
29	0.9148	0.7759	0.6596	0.6565
30	0.9232	0.774	0.668	0.6569
31	0.929	0.7731	0.6696	0.6604
32	0.928	0.7754	0.6768	0.6635
33	0.9322	0.7649	0.6768	0.664
34	0.9344	0.7712	0.682	0.6653
35	0.945	0.7728	0.6886	0.6667
36	0.9484	0.776	0.6874	0.6703
37	0.948	0.7716	0.6854	0.6708
38	0.9526	0.7733	0.688	0.672
39	0.9602	0.7733	0.6942	0.6745
40	0.9556	0.7741	0.6908	0.6746
41	0.9594	0.7731	0.696	0.674
42	0.9642	0.7738	0.6998	0.6771
43	0.9632	0.7716	0.7022	0.6785
44	0.968	0.7739	0.7032	0.6786
45	0.968	0.7709	0.702	0.6811
46	0.9742	0.7699	0.7058	0.6792
47	0.9728	0.772	0.7002	0.6824
48	0.9788	0.7711	0.7124	0.683
49	0.9784	0.7733	0.7094	0.6836
50	0.976	0.7709	0.7054	0.6841
51	0.9792	0.7697	0.7076	0.6822
52	0.979	0.7736	0.7094	0.6875
53	0.9832	0.7741	0.7112	0.6875
54	0.9824	0.7704	0.717	0.6876
55	0.9802	0.7697	0.7138	0.6879
56	0.9816	0.7695	0.7194	0.688
57	0.9824	0.7759	0.7168	0.6889
58	0.9874	0.7739	0.721	0.6906
59	0.9842	0.7706	0.7172	0.6916
60	0.9874	0.7742	0.7208	0.691
61	0.9864	0.7708	0.7264	0.692
62	0.9858	0.7724	0.7374	0.6945
63	0.9884	0.7729	0.728	0.6934
64	0.9882	0.7747	0.7306	0.695
65	0.9896	0.7733	0.7304	0.6966
66	0.9892	0.7765	0.7248	0.6981
67	0.993	0.7764	0.7286	0.698
68	0.9898	0.7733	0.7298	0.6983
69	0.9888	0.7734	0.7364	0.6985
70	0.9888	0.78	0.7378	0.6992
71	0.9926	0.7708	0.7268	0.7001
72	0.991	0.7746	0.7406	0.7
73	0.9922	0.771	0.7378	0.701
74	0.992	0.7765	0.7366	0.7009
75	0.9904	0.7728	0.7402	0.7009
76	0.9902	0.7749	0.7458	0.7015
77	0.9924	0.7715	0.7378	0.7014
78	0.9912	0.7699	0.7348	0.7024
79	0.989	0.77	0.7394	0.7056
80	0.9908	0.7695	0.743	0.705
81	0.992	0.7694	0.7452	0.7049
82	0.9932	0.7705	0.7468	0.707
83	0.992	0.7709	0.744	0.7072
84	0.9938	0.7722	0.751	0.7071
85	0.995	0.774	0.7534	0.7067
86	0.994	0.7771	0.7472	0.7079
87	0.9932	0.773	0.7536	0.7097
88	0.9946	0.7729	0.75	0.7109
89	0.9948	0.7728	0.76	0.71
90	0.9944	0.7697	0.7558	0.7128
91	0.9954	0.7751	0.7576	0.7111
92	0.9946	0.7689	0.756	0.7129
93	0.9942	0.7697	0.7528	0.713
94	0.9934	0.7731	0.757	0.7128
95	0.994	0.7672	0.7534	0.7166
96	0.994	0.7739	0.7582	0.7162
97	0.9956	0.7756	0.7662	0.7159
98	0.9944	0.7746	0.7574	0.7172
99	0.9954	0.7728	0.7608	0.7175
100	0.9942	0.7734	0.7666	0.7162
101	0.9944	0.774	0.7574	0.7158
102	0.9956	0.7729	0.7678	0.7183
103	0.995	0.7695	0.7642	0.7195
104	0.9952	0.7666	0.759	0.7184
105	0.9934	0.7691	0.7692	0.7195
106	0.9934	0.7678	0.7722	0.7201
107	0.9956	0.7739	0.7682	0.7205
108	0.9944	0.7736	0.7704	0.7211
109	0.9952	0.7712	0.7736	0.721
110	0.9972	0.7703	0.772	0.7222
111	0.9962	0.7725	0.761	0.7216
112	0.9942	0.7716	0.7688	0.72
113	0.996	0.773	0.7708	0.7226
114	0.9966	0.7716	0.7752	0.7221
115	0.9964	0.7717	0.772	0.7229
116	0.9946	0.774	0.7758	0.7235
117	0.9958	0.7712	0.7752	0.726
118	0.9934	0.7711	0.7796	0.727
119	0.9964	0.7694	0.7776	0.7247
120	0.9962	0.769	0.7846	0.7259
121	0.9964	0.7711	0.784	0.7262
122	0.9958	0.7736	0.7738	0.7262
123	0.9954	0.774	0.7792	0.7269
124	0.9968	0.7712	0.7856	0.727
125	0.9974	0.7725	0.782	0.7266
126	0.9922	0.7742	0.7844	0.728
127	0.9966	0.7745	0.7798	0.7285
128	0.9962	0.7779	0.7874	0.7291
129	0.9974	0.7742	0.784	0.7303
130	0.9974	0.77	0.7838	0.7306
131	0.9966	0.7794	0.7806	0.7294
132	0.9958	0.7761	0.7854	0.7303
133	0.9968	0.7717	0.7934	0.7303
134	0.9958	0.7689	0.7932	0.7316
135	0.995	0.7733	0.7918	0.7316
136	0.9956	0.7739	0.7838	0.7301
137	0.9958	0.7724	0.7936	0.732
138	0.9936	0.7729	0.7916	0.7315
139	0.9952	0.7736	0.799	0.7317
140	0.9944	0.771	0.7982	0.7316
141	0.993	0.7697	0.7916	0.7333
142	0.9922	0.7734	0.7948	0.7335
143	0.9956	0.7744	0.805	0.7328
144	0.9958	0.7766	0.7972	0.734
145	0.9968	0.7721	0.8002	0.7334
146	0.9958	0.7741	0.7998	0.7336
147	0.9954	0.774	0.7984	0.734
148	0.9974	0.7762	0.8008	0.7362
149	0.998	0.7745	0.8078	0.737
150	0.9966	0.7683	0.8028	0.7356
151	0.9976	0.7744	0.8034	0.7371
152	0.9982	0.7767	0.8016	0.7366
153	0.9966	0.7758	0.808	0.738
154	0.9968	0.7745	0.8038	0.7385
155	0.996	0.7764	0.8046	0.7391
156	0.9962	0.7749	0.8086	0.7385
157	0.9968	0.7749	0.8062	0.7389
158	0.9954	0.7714	0.8082	0.7389
159	0.9958	0.7756	0.8026	0.7388
160	0.9974	0.7749	0.8062	0.7388
161	0.9966	0.7736	0.8114	0.7408
162	0.9974	0.7749	0.8048	0.7396
163	0.9966	0.7664	0.8106	0.7403
164	0.9972	0.7651	0.8098	0.7385
165	0.9962	0.7714	0.8194	0.7389
166	0.996	0.7703	0.8234	0.7406
167	0.9972	0.7731	0.8134	0.7404
168	0.9966	0.774	0.8172	0.7401
169	0.9952	0.773	0.8198	0.7424
170	0.9966	0.7701	0.8154	0.7405
171	0.996	0.7754	0.8198	0.7408
172	0.9972	0.7738	0.813	0.7419
173	0.995	0.7675	0.8194	0.7424
174	0.9964	0.772	0.8132	0.7428
175	0.9968	0.7701	0.8182	0.7428
176	0.9962	0.774	0.8198	0.7431
177	0.9944	0.7714	0.8144	0.7431
178	0.9984	0.7741	0.8228	0.744
179	0.996	0.7753	0.8254	0.7454
180	0.9952	0.777	0.832	0.7451
181	0.9976	0.7722	0.8282	0.745
182	0.9972	0.7775	0.8288	0.7459
183	0.9982	0.774	0.8252	0.7442
184	0.996	0.775	0.8212	0.7454
185	0.9936	0.7738	0.8206	0.7467
186	0.9952	0.7778	0.8258	0.7456
187	0.9964	0.7738	0.8306	0.7453
188	0.9974	0.7778	0.8308	0.7459
189	0.9966	0.7784	0.835	0.7465
190	0.9974	0.7779	0.8346	0.7478
191	0.998	0.7753	0.8332	0.7467
192	0.9966	0.7747	0.83	0.7474
193	0.9958	0.7736	0.8284	0.748
194	0.9966	0.771	0.8372	0.7467
195	0.9944	0.768	0.8356	0.7494
196	0.996	0.7745	0.8358	0.7494
197	0.9966	0.7764	0.8352	0.7492
198	0.9966	0.7761	0.8394	0.7485
199	0.9978	0.7792	0.8344	0.749
200	0.9966	0.7754	0.8352	0.749
201	0.9968	0.7696	0.8392	0.7497
202	0.9974	0.7778	0.8412	0.75
203	0.9978	0.7779	0.8476	0.7495
204	0.996	0.7721	0.8344	0.7492
205	0.9966	0.7711	0.8392	0.75
206	0.9972	0.7759	0.8478	0.7511
207	0.9966	0.7776	0.8432	0.7501
208	0.997	0.7758	0.8408	0.7517
209	0.9976	0.776	0.8342	0.7506
210	0.9976	0.7749	0.8404	0.7508
211	0.997	0.7774	0.8422	0.7508
212	0.9966	0.7729	0.8374	0.7519
213	0.9966	0.7717	0.8406	0.7521
214	0.9976	0.7775	0.8458	0.7526
215	0.9968	0.7764	0.8484	0.7528
216	0.9976	0.7775	0.8394	0.7526
217	0.998	0.7804	0.8442	0.7529
218	0.9966	0.7731	0.844	0.7536
219	0.9968	0.7759	0.8486	0.7529
220	0.997	0.77	0.8454	0.753
221	0.9972	0.7731	0.8472	0.7539
222	0.9966	0.7746	0.8482	0.754
223	0.9978	0.777	0.8524	0.755
224	0.9964	0.7717	0.851	0.755
225	0.9968	0.7761	0.857	0.7545
226	0.9968	0.7776	0.8522	0.7549
227	0.997	0.7779	0.8562	0.7536
228	0.997	0.7749	0.853	0.7542
229	0.9976	0.7756	0.8538	0.7531
230	0.998	0.7762	0.8548	0.7544
231	0.9952	0.7745	0.8502	0.7555
232	0.997	0.7734	0.8572	0.7559
233	0.9968	0.7717	0.8546	0.7547
234	0.9966	0.7736	0.858	0.7558
235	0.9972	0.774	0.8566	0.755
236	0.997	0.7759	0.8568	0.7553
237	0.9982	0.7716	0.8592	0.7545
238	0.9972	0.7749	0.8614	0.7547
239	0.9952	0.7747	0.8626	0.7564
240	0.9956	0.7701	0.8614	0.7562
241	0.994	0.7767	0.8582	0.7544
242	0.995	0.7788	0.862	0.7565
243	0.9952	0.7712	0.865	0.7572
244	0.9976	0.7726	0.8676	0.7567
245	0.9974	0.7765	0.859	0.7562
246	0.9968	0.7734	0.863	0.7553
247	0.9978	0.7716	0.869	0.7553
248	0.9964	0.7716	0.8712	0.7571
249	0.9972	0.7709	0.8666	0.7556
250	0.9972	0.7767	0.8666	0.7562
251	0.9986	0.7772	0.8588	0.7561
252	0.9986	0.78	0.869	0.758
253	0.998	0.7805	0.8682	0.7556
254	0.9998	0.7803	0.8676	0.7555
255	0.9994	0.7789	0.8678	0.7561
256	0.999	0.7803	0.8664	0.7567
257	0.999	0.7816	0.8608	0.7572
258	0.9994	0.7808	0.8732	0.7554
259	0.9998	0.7819	0.8686	0.7562
260	0.9992	0.782	0.8636	0.7559
261	0.9992	0.7819	0.873	0.7546
262	0.9988	0.7819	0.864	0.7566
263	0.9992	0.7806	0.8656	0.7555
264	0.9996	0.7816	0.8672	0.7555
265	0.9994	0.7803	0.8686	0.7562
266	0.9994	0.7808	0.8722	0.7562
267	0.9998	0.7817	0.8624	0.7561
268	0.9996	0.7815	0.873	0.755
269	1	0.7816	0.869	0.7553
270	0.9996	0.7822	0.8716	0.7566
271	0.9996	0.7816	0.8638	0.7565
272	0.9996	0.7826	0.8682	0.7559
273	0.9996	0.7836	0.8654	0.7565
274	0.9994	0.7829	0.87	0.7561
275	0.9996	0.7825	0.8684	0.7555
276	0.9998	0.7839	0.8682	0.7562
277	0.9998	0.7838	0.87	0.7562
278	0.9998	0.7825	0.8678	0.7565
279	0.9994	0.7815	0.8624	0.7558
280	0.9996	0.7824	0.8712	0.7567
281	0.9998	0.7816	0.8708	0.7562
282	0.9996	0.7822	0.8656	0.7571
283	1	0.7833	0.864	0.7561
284	0.9992	0.7833	0.8712	0.7564
285	1	0.7835	0.869	0.757
286	0.9996	0.7845	0.8682	0.7564
287	0.9994	0.7846	0.871	0.7567
288	0.9994	0.782	0.8718	0.7574
289	1	0.7831	0.868	0.7562
290	0.9998	0.7836	0.875	0.757
291	0.9996	0.7825	0.8712	0.758
292	0.9998	0.783	0.8758	0.7565
293	1	0.783	0.8698	0.7576
294	0.9996	0.7836	0.8664	0.7569
295	0.9998	0.7831	0.8652	0.7574
296	0.9994	0.7821	0.8676	0.7566
297	0.9998	0.7826	0.8652	0.7567
298	1	0.7824	0.8658	0.7569
299	0.9992	0.7849	0.8654	0.7571
300	0.9998	0.7842	0.8742	0.7565
301	0.9998	0.7838	0.8736	0.7562
302	0.9996	0.7845	0.8686	0.7584
303	0.9992	0.7847	0.8702	0.756
304	0.9998	0.7853	0.8734	0.7588
305	0.9998	0.7841	0.8684	0.7576
306	0.9998	0.784	0.8698	0.7585
307	1	0.7839	0.8744	0.7572
308	0.9998	0.7847	0.8708	0.7584
309	1	0.7844	0.8704	0.7575
310	0.9998	0.7845	0.8764	0.7581
311	0.9998	0.7841	0.8676	0.7585
312	1	0.7847	0.8766	0.757
313	1	0.7844	0.8704	0.7571
314	0.9998	0.784	0.8742	0.7572
315	1	0.7847	0.866	0.7567
316	0.9998	0.7849	0.869	0.7579
317	1	0.7842	0.871	0.7579
318	0.9998	0.7839	0.8724	0.7572
319	1	0.7833	0.8704	0.7575
320	0.9998	0.7853	0.8664	0.7567
321	1	0.7854	0.8726	0.7567
322	0.9996	0.7854	0.8742	0.7572
323	1	0.7853	0.8706	0.7561
324	1	0.785	0.8706	0.7559
325	1	0.7855	0.8678	0.7561
326	1	0.7856	0.872	0.756
327	1	0.7853	0.8714	0.757
328	1	0.7851	0.872	0.7567
329	1	0.7851	0.8702	0.7588
330	1	0.7844	0.8696	0.7579
331	0.9998	0.785	0.8786	0.7564
332	0.9998	0.7856	0.869	0.7575
333	0.9998	0.7856	0.8732	0.756
334	1	0.7856	0.8754	0.7565
335	0.9998	0.7869	0.8712	0.7569
336	1	0.7861	0.8672	0.7558
337	0.9998	0.7869	0.8744	0.7574
338	0.9998	0.7855	0.8684	0.7564
339	1	0.7872	0.8728	0.7569
340	1	0.7875	0.872	0.7578
341	0.9998	0.7875	0.8832	0.758
342	1	0.7861	0.8746	0.7575
343	0.9998	0.7855	0.8742	0.7572
344	1	0.785	0.875	0.7574
345	1	0.7851	0.874	0.7579
346	0.9996	0.7869	0.8742	0.7575
347	0.9998	0.7867	0.8646	0.7578
348	0.9996	0.787	0.8734	0.7574
349	0.9998	0.7872	0.8734	0.7581
350	0.9996	0.7871	0.876	0.7579
351	1	0.7875	0.8696	0.7588
352	1	0.7862	0.8714	0.7591
353	1	0.7871	0.873	0.7578
354	1	0.7881	0.8688	0.7586
355	1	0.788	0.8774	0.7579
356	0.9998	0.7875	0.8698	0.7591
357	1	0.7876	0.8758	0.7569
358	0.9998	0.7879	0.8754	0.7578
359	1	0.787	0.8766	0.7578
360	1	0.7867	0.8768	0.7583
361	0.9998	0.7849	0.8678	0.7579
362	1	0.7861	0.8752	0.7583
363	1	0.7838	0.8742	0.7584
364	1	0.7856	0.878	0.7583
365	1	0.7858	0.8712	0.7578
366	1	0.7855	0.8766	0.7583
367	0.9998	0.7859	0.865	0.7578
368	0.9996	0.7859	0.872	0.7584
369	1	0.7876	0.8754	0.7583
370	1	0.7878	0.8768	0.7565
371	0.9998	0.7886	0.872	0.7591
372	1	0.7871	0.8766	0.7575
373	1	0.787	0.8778	0.758
374	0.9998	0.7853	0.877	0.7571
375	1	0.7859	0.8756	0.7581
376	1	0.7859	0.8738	0.759
377	1	0.787	0.878	0.7586
378	1	0.7874	0.8732	0.7584
379	0.9996	0.7862	0.874	0.7589
380	1	0.7861	0.8824	0.7586
381	1	0.7856	0.8788	0.758
382	1	0.7864	0.8716	0.7586
383	0.9998	0.7864	0.8792	0.7583
384	1	0.7864	0.8672	0.7581
385	1	0.7861	0.8694	0.7578
386	0.9996	0.7864	0.8774	0.7576
387	1	0.7879	0.8778	0.759
388	1	0.7869	0.8812	0.7578
389	1	0.7872	0.8742	0.7588
390	0.9998	0.7871	0.872	0.7586
391	0.9998	0.7866	0.8738	0.7586
392	0.9996	0.7865	0.8658	0.7589
393	1	0.7862	0.8758	0.7584
394	0.9998	0.7866	0.8688	0.7584
395	1	0.7875	0.8782	0.758
396	1	0.7878	0.8774	0.7589
397	1	0.7875	0.8694	0.7578
398	1	0.7866	0.8734	0.7597
399	1	0.7867	0.8712	0.7584
400	1	0.787	0.88	0.7576
401	1	0.7878	0.8772	0.7586
402	1	0.7866	0.8704	0.7575
403	1	0.7872	0.8764	0.7586
404	0.9998	0.7861	0.8702	0.7576
405	1	0.7881	0.8718	0.7576
406	1	0.7875	0.8744	0.7584
407	1	0.7869	0.8718	0.7583
408	1	0.7872	0.8738	0.7583
409	1	0.7879	0.8756	0.758
410	1	0.7875	0.8768	0.7575
411	1	0.7883	0.8816	0.7578
412	1	0.7878	0.8754	0.7571
413	1	0.788	0.8792	0.758
414	0.9998	0.7878	0.8732	0.7583
415	1	0.7883	0.8798	0.7594
416	1	0.788	0.8776	0.7579
417	1	0.7876	0.8728	0.7578
418	1	0.787	0.874	0.7575
419	1	0.7879	0.8732	0.7578
420	1	0.7875	0.8724	0.758
421	1	0.7874	0.8738	0.7578
422	1	0.7872	0.8804	0.7583
423	1	0.7869	0.8746	0.7578
424	1	0.7885	0.8684	0.7583
425	1	0.7865	0.869	0.7575
426	1	0.7866	0.8722	0.7578
427	1	0.7866	0.876	0.7576
428	0.9998	0.7874	0.875	0.7581
429	1	0.7872	0.8752	0.7578
430	1	0.7874	0.873	0.7579
431	0.9998	0.7871	0.8768	0.7578
432	1	0.788	0.8736	0.7578
433	0.9998	0.7875	0.8736	0.7579
434	0.9998	0.7874	0.8738	0.7581
435	1	0.787	0.8702	0.7579
436	1	0.7872	0.874	0.7575
437	1	0.787	0.8714	0.7571
438	1	0.7866	0.8756	0.757
439	1	0.7876	0.8772	0.7571
440	0.9998	0.7872	0.8732	0.7585
441	0.9998	0.7884	0.8728	0.7584
442	1	0.7872	0.8696	0.7581
443	1	0.7872	0.8768	0.7581
444	1	0.7865	0.8784	0.758
445	1	0.7865	0.8748	0.758
446	1	0.7881	0.8684	0.7584
447	1	0.7867	0.8832	0.758
448	1	0.7876	0.8784	0.7588
449	1	0.7883	0.8708	0.7572
450	1	0.7883	0.873	0.758
451	1	0.7885	0.8748	0.7581
452	1	0.7875	0.8756	0.7574
453	1	0.7884	0.87	0.7574
454	1	0.7871	0.8752	0.758
455	1	0.7875	0.8852	0.758
456	1	0.7875	0.873	0.7581
457	1	0.7861	0.872	0.758
458	1	0.7878	0.8754	0.7572
459	1	0.787	0.8724	0.7585
460	1	0.7872	0.8768	0.758
461	1	0.7875	0.8718	0.7579
462	0.9996	0.7876	0.8774	0.7584
463	1	0.7875	0.8724	0.7597
464	1	0.7879	0.8736	0.758
465	1	0.7872	0.8778	0.7579
466	1	0.788	0.8788	0.7585
467	0.9996	0.7881	0.8728	0.7574
468	1	0.7879	0.8808	0.7569
469	1	0.7883	0.8706	0.7576
470	1	0.7878	0.8712	0.758
471	0.9998	0.7869	0.8714	0.7585
472	1	0.788	0.8716	0.7581
473	1	0.7879	0.8756	0.7583
474	1	0.7878	0.8752	0.7581
475	1	0.7876	0.8754	0.7576
476	1	0.7875	0.8782	0.7581
477	1	0.7876	0.8742	0.7583
478	1	0.7885	0.8728	0.7589
479	0.9998	0.7881	0.88	0.7562
480	1	0.7874	0.8794	0.7578
481	1	0.7876	0.8722	0.7585
482	1	0.787	0.874	0.7578
483	1	0.7884	0.8758	0.7567
484	1	0.7875	0.8746	0.759
485	1	0.7884	0.8768	0.7594
486	0.9998	0.7871	0.8766	0.7585
487	1	0.7866	0.8796	0.7581
488	1	0.7879	0.8772	0.7578
489	1	0.788	0.8794	0.7586
490	1	0.7866	0.8792	0.7586
491	1	0.7871	0.876	0.7583
492	1	0.7883	0.8716	0.7588
493	1	0.7876	0.876	0.7596
494	1	0.7872	0.8676	0.7576
495	1	0.7878	0.878	0.7578
496	1	0.7875	0.8788	0.7581
497	1	0.787	0.8752	0.759
498	1	0.787	0.8762	0.7585
499	1	0.7869	0.8682	0.758
500	1	0.7878	0.8746	0.7583

